Coevolution of Opinion Dynamics and Recommendation System: Modeling, Analysis and Reinforcement Learning Based Manipulation

In this work, we develop an analytical framework that integrates opinion dynamics with a recommendation system. By incorporating elements such as collaborative filtering, we provide a precise characterization of how recommendation systems shape interpersonal interactions and influence opinion formation. Moreover, the property of the coevolution of both opinion dynamics and recommendation systems is also shown. Specifically, the convergence of this coevolutionary system is theoretically proved, and the mechanisms behind filter bubble formation are elucidated. Our analysis of the maximum number of opinion clusters shows how recommendation system parameters affect opinion grouping and polarization. Additionally, we incorporate the influence of propagators into our model and propose a reinforcement learning-based solution. The analysis and the propagation solution are demonstrated in simulations using the Yelp data set.

==> pictures/Group_epsilon.txt <==
Experiment_GroupQuantity Experiment_epsilon Bound_GroupQuantity Bound_epsilon 
1.0000000000 0.2708847569 4.0000000000 0.3333333336 
1.0000000000 0.1948733643 5.0000000000 0.5000000000 
1.0000000000 0.8129212374 6.0000000000 0.5000000000 
1.0000000000 0.3334885022 7.0000000000 0.6050691568 
1.0000000000 0.3350504457 8.0000000000 0.6306019374 
1.0000000000 0.8352594758 9.0000000000 0.6666666664 
1.0000000000 0.4775572751 10.0000000000 0.7021971625 
1.0000000000 0.2669879146 11.0000000000 0.7236067979 
1.0000000000 0.1333275442 12.0000000000 0.7236067979 
1.0000000000 0.7692464975 13.0000000000 0.7713182433 
1.0000000000 0.2325000120 14.0000000000 0.7819751501 
1.0000000000 0.6746482642 15.0000000000 0.7963029517 
1.0000000000 0.5156754177 16.0000000000 0.8061473086 
1.0000000000 0.8935855858 17.0000000000 0.8140472079 
1.0000000000 0.5291126628 18.0000000000 0.8243479159 
1.0000000000 0.6914278983 19.0000000000 0.8365584438 
1.0000000000 0.3580017791 20.0000000000 0.8382385692 
1.0000000000 0.4957438994 21.0000000000 0.8497492156 
1.0000000000 0.3016682589 22.0000000000 0.8551531291 
1.0000000000 0.1613122022 23.0000000000 0.8614234925 
1.0000000000 0.9359646499 24.0000000000 0.8615392342 
1.0000000000 0.6825833029 25.0000000000 0.8736993146 
1.0000000000 0.8913011146 26.0000000000 0.8771390886 
1.0000000000 0.4900992326 27.0000000000 0.8791946053 
1.0000000000 0.4888074034 28.0000000000 0.8866151310 
1.0000000000 0.9309989714 29.0000000000 0.8901407079 
1.0000000000 0.5011130238 30.0000000000 0.8907759378 
1.0000000000 0.6424531720 31.0000000000 0.8955593069 
1.0000000000 0.0477299815 32.0000000000 0.8968083073 
1.0000000000 0.0078329595 33.0000000000 0.9031988067 
1.0000000000 0.8922447890 34.0000000000 0.9054921686 
1.0000000000 0.8391551043 35.0000000000 0.9079688857 
1.0000000000 0.0839990659 36.0000000000 0.9086240929 
1.0000000000 0.3791001826 37.0000000000 0.9124462402 
1.0000000000 0.8463015943 38.0000000000 0.9132916296 
1.0000000000 0.3072947669 39.0000000000 0.9169956611 
1.0000000000 0.4414470923 40.0000000000 0.9185810361 
1.0000000000 0.7652131653 41.0000000000 0.9206181716 
1.0000000000 0.5744862883 42.0000000000 0.9216657761 
1.0000000000 0.9401359807 43.0000000000 0.9236044327 
1.0000000000 0.1427776138 44.0000000000 0.9241006893 
1.0000000000 0.5643689637 45.0000000000 0.9271247372 
1.0000000000 0.7224339139 46.0000000000 0.9287670834 
1.0000000000 0.3274561301 47.0000000000 0.9295611810 
1.0000000000 0.4826844717 48.0000000000 0.9296461478 
1.0000000000 0.2476288475 49.0000000000 0.9333457396 
1.0000000000 0.6858970058 50.0000000000 0.9340866046 
1.0000000000 0.9134008107 51.0000000000 0.9357421824 
1.0000000000 0.4920451729 52.0000000000 0.9364833544 
1.0000000000 0.1612650577 53.0000000000 0.9380949020 
1.0000000000 0.7746735518 54.0000000000 0.9385021533 
1.0000000000 0.8240206835 55.0000000000 0.9403925233 
1.0000000000 0.9026787700 56.0000000000 0.9408657894 
1.0000000000 0.3357385632 57.0000000000 0.9421818690 
1.0000000000 0.8164338182 58.0000000000 0.9432778728 
1.0000000000 0.6922425990 59.0000000000 0.9439278685 
1.0000000000 0.5089660734 60.0000000000 0.9447367838 
1.0000000000 0.9508056855 61.0000000000 0.9460042215 
1.0000000000 0.6524189305 62.0000000000 0.9467484253 
1.0000000000 0.0996098721 63.0000000000 0.9475180905 
1.0000000000 0.4066867044 64.0000000000 0.9484940838 
1.0000000000 0.6232212147 65.0000000000 0.9491295545 
1.0000000000 0.4913200246 66.0000000000 0.9495978887 
1.0000000000 0.4876589206 67.0000000000 0.9505991141 
1.0000000000 0.2466777128 68.0000000000 0.9514284606 
1.0000000000 0.4407325137 69.0000000000 0.9519157533 
1.0000000000 0.6469538740 70.0000000000 0.9525215183 
1.0000000000 0.5603197776 71.0000000000 0.9531983682 
1.0000000000 0.5202476285 72.0000000000 0.9534246427 
1.0000000000 0.2670458836 73.0000000000 0.9547858145 
1.0000000000 0.4859648917 74.0000000000 0.9552663117 
1.0000000000 0.7405217614 75.0000000000 0.9556954524 
1.0000000000 0.1493893314 76.0000000000 0.9563165667 
1.0000000000 0.2920067081 77.0000000000 0.9567681723 
1.0000000000 0.0067906237 78.0000000000 0.9570172195 
1.0000000000 0.6457863361 79.0000000000 0.9580975047 
1.0000000000 0.3047430455 80.0000000000 0.9583451804 
1.0000000000 0.0519939272 81.0000000000 0.9590585968 
1.0000000000 0.8666844209 82.0000000000 0.9595862062 
1.0000000000 0.1701110172 83.0000000000 0.9599689410 
1.0000000000 0.7147973881 84.0000000000 0.9600758496 
1.0000000000 0.4838959769 85.0000000000 0.9610020131 
1.0000000000 0.4913900451 86.0000000000 0.9613553139 
1.0000000000 0.0468275247 87.0000000000 0.9617837987 
1.0000000000 0.1283871676 88.0000000000 0.9620469564 
1.0000000000 0.3034076810 89.0000000000 0.9625498633 
1.0000000000 0.2403467748 90.0000000000 0.9630867419 
1.0000000000 0.8119073684 91.0000000000 0.9634224127 
1.0000000000 0.3979743552 92.0000000000 0.9635017080 
1.0000000000 0.6607956974 93.0000000000 0.9642092660 
1.0000000000 0.7980264373 94.0000000000 0.9644897308 
1.0000000000 0.2720480557 95.0000000000 0.9649057486 
1.0000000000 0.4733165585 96.0000000000 0.9651428367 
1.0000000000 0.5680709504 97.0000000000 0.9655259347 
1.0000000000 0.1637622095 98.0000000000 0.9656199956 
1.0000000000 0.8888698608 99.0000000000 0.9663636816 
1.0000000000 0.8177968396 100.0000000000 0.9666925645 
1.0000000000 0.0050080784 101.0000000000 0.9670128836 
1.0000000000 0.0333255595 102.0000000000 0.9672400441 
1.0000000000 0.3071369995 103.0000000000 0.9676038615 
1.0000000000 0.5031149849 104.0000000000 0.9678556904 
1.0000000000 0.8093834771 105.0000000000 0.9682172487 
1.0000000000 0.8802020265 106.0000000000 0.9685210073 
1.0000000000 0.4143073544 107.0000000000 0.9687589010 
1.0000000000 0.8203831707 108.0000000000 0.9689310092 
1.0000000000 0.7081990549 109.0000000000 0.9693990428 
1.0000000000 0.1244239589 110.0000000000 0.9695131454 
1.0000000000 0.7406420059 111.0000000000 0.9698985894 
1.0000000000 0.1608044544 112.0000000000 0.9701698873 
1.0000000000 0.5604163189 113.0000000000 0.9704238245 
1.0000000000 0.4480711079 114.0000000000 0.9706027228 
1.0000000000 0.7594436166 115.0000000000 0.9709584485 
1.0000000000 0.8419036359 116.0000000000 0.9711755085 
1.0000000000 0.3784385432 117.0000000000 0.9714333976 
1.0000000000 0.7248389043 118.0000000000 0.9716421923 
1.0000000000 0.5291227478 119.0000000000 0.9718261538 
1.0000000000 0.4254926164 120.0000000000 0.9718311536 
1.0000000000 0.1003406838 121.0000000000 0.9723723372 
1.0000000000 0.8457830598 122.0000000000 0.9725599515 
1.0000000000 0.0483711189 123.0000000000 0.9727411327 
1.0000000000 0.2059524020 124.0000000000 0.9728900774 
1.0000000000 0.7509082533 125.0000000000 0.9731984518 
1.0000000000 0.2703093496 126.0000000000 0.9733763924 
1.0000000000 0.5406310453 127.0000000000 0.9736329516 
1.0000000000 0.3686192420 128.0000000000 0.9737867724 
1.0000000000 0.2606051618 129.0000000000 0.9739857807 
1.0000000000 0.0060817390 130.0000000000 0.9741331546 
1.0000000000 0.7385686889     
1.0000000000 0.5297363473     
1.0000000000 0.4145039676     
1.0000000000 0.0997714373     
1.0000000000 0.6266061851     
1.0000000000 0.2401730690     
1.0000000000 0.2540557976     
1.0000000000 0.4168885057     
1.0000000000 0.9042227826     
1.0000000000 0.3159101589     
1.0000000000 0.0313277067     
1.0000000000 0.5119982468     
1.0000000000 0.5178001994     
1.0000000000 0.0335989756     
1.0000000000 0.3878489301     
1.0000000000 0.0243521519     
1.0000000000 0.3638374359     
1.0000000000 0.2867466886     
1.0000000000 0.7561879964     
1.0000000000 0.6286878846     
1.0000000000 0.8714243356     
1.0000000000 0.7838737729     
1.0000000000 0.5889442275     
1.0000000000 0.0342784940     
1.0000000000 0.5012345350     
1.0000000000 0.8759409510     
1.0000000000 0.6277860027     
1.0000000000 0.2511081706     
1.0000000000 0.3743826000     
1.0000000000 0.0141640821     
1.0000000000 0.6972164839     
1.0000000000 0.8780425122     
1.0000000000 0.1449026721     
1.0000000000 0.5228994747     
1.0000000000 0.5968692917     
1.0000000000 0.6398552780     
1.0000000000 0.2168783134     
1.0000000000 0.3250557169     
1.0000000000 0.4896198142     
1.0000000000 0.9195294280     
1.0000000000 0.5110350763     
1.0000000000 0.8564460261     
1.0000000000 0.7227259111     
1.0000000000 0.1695648757     
1.0000000000 0.8627131176     
1.0000000000 0.6994515843     
1.0000000000 0.6014266158     
1.0000000000 0.6296332345     
1.0000000000 0.0619368863     
1.0000000000 0.7632277687     
1.0000000000 0.0850267630     
1.0000000000 0.2502499717     
1.0000000000 0.4258881242     
1.0000000000 0.8397558840     
1.0000000000 0.4146156144     
1.0000000000 0.4057519630     
1.0000000000 0.1081336656     
1.0000000000 0.8953150551     
1.0000000000 0.8959308733     
1.0000000000 0.0734068620     
1.0000000000 0.1946097673     
1.0000000000 0.5849076049     
1.0000000000 0.7198217100     
1.0000000000 0.0446620112     
1.0000000000 0.0042991065     
1.0000000000 0.1316775536     
1.0000000000 0.9192957896     
1.0000000000 0.3947998471     
1.0000000000 0.4189718688     
1.0000000000 0.7256562161     
1.0000000000 0.8484244947     
1.0000000000 0.3327742963     
1.0000000000 0.4314576310     
1.0000000000 0.8837626298     
1.0000000000 0.0040722850     
1.0000000000 0.7078611787     
1.0000000000 0.1364517530     
1.0000000000 0.4977898419     
1.0000000000 0.7191488230     
1.0000000000 0.7374462835     
1.0000000000 0.4259928440     
1.0000000000 0.7914020328     
1.0000000000 0.8691146560     
1.0000000000 0.4591013900     
1.0000000000 0.8594251756     
1.0000000000 0.0751840497     
1.0000000000 0.8336324159     
1.0000000000 0.1989976935     
1.0000000000 0.3205768110     
1.0000000000 0.4149726509     
1.0000000000 0.1671594255     
1.0000000000 0.7459954507     
1.0000000000 0.7120341522     
1.0000000000 0.7604610673     
1.0000000000 0.5529150348     
1.0000000000 0.7242107145     
1.0000000000 0.5474020228     
1.0000000000 0.9447739984     
1.0000000000 0.8979060411     
1.0000000000 0.1400646922     
1.0000000000 0.7423820332     
1.0000000000 0.4312478165     
1.0000000000 0.2809226343     
1.0000000000 0.7183475008     
1.0000000000 0.3571026628     
1.0000000000 0.5652977923     
1.0000000000 0.7648314933     
1.0000000000 0.4458289201     
1.0000000000 0.2246668897     
1.0000000000 0.6136212705     
1.0000000000 0.9095925006     
1.0000000000 0.0560411150     
1.0000000000 0.7947790890     
1.0000000000 0.4320184156     
1.0000000000 0.8302537484     
1.0000000000 0.5315922086     
1.0000000000 0.1154503046     
1.0000000000 0.4117327337     
1.0000000000 0.4657137916     
1.0000000000 0.5972538970     
1.0000000000 0.7566406528     
1.0000000000 0.2590672607     
1.0000000000 0.7629372441     
1.0000000000 0.2913664036     
1.0000000000 0.3360552399     
1.0000000000 0.7573037157     
1.0000000000 0.2835078066     
1.0000000000 0.5024890448     
1.0000000000 0.3078677550     
1.0000000000 0.1067231618     
1.0000000000 0.6042687220     
1.0000000000 0.3480472046     
1.0000000000 0.9475802768     
1.0000000000 0.6405460715     
1.0000000000 0.8591771872     
1.0000000000 0.6415975972     
1.0000000000 0.6270351331     
1.0000000000 0.6398805365     
1.0000000000 0.5655561311     
1.0000000000 0.1517179941     
1.0000000000 0.0140326006     
1.0000000000 0.6651458476     
1.0000000000 0.7811262290     
1.0000000000 0.1564527234     
1.0000000000 0.5740665156     
1.0000000000 0.4657933624     
1.0000000000 0.0803845396     
1.0000000000 0.0421142576     
1.0000000000 0.7929317780     
1.0000000000 0.1928824591     
1.0000000000 0.6324357004     
1.0000000000 0.8619915007     
1.0000000000 0.3391732489     
1.0000000000 0.6755816307     
1.0000000000 0.8190355260     
1.0000000000 0.3154891472     
1.0000000000 0.0411217733     
1.0000000000 0.3529423886     
1.0000000000 0.7980206738     
1.0000000000 0.3816987897     
1.0000000000 0.9458924889     
1.0000000000 0.3676674236     
1.0000000000 0.3867170383     
1.0000000000 0.7896468747     
1.0000000000 0.6374392051     
1.0000000000 0.5914086721     
1.0000000000 0.5927003487     
1.0000000000 0.8693035828     
1.0000000000 0.6848365516     
1.0000000000 0.5127960686     
1.0000000000 0.5409449639     
1.0000000000 0.5318158710     
1.0000000000 0.5648879789     
1.0000000000 0.0697360350     
1.0000000000 0.0502652213     
1.0000000000 0.2460536969     
1.0000000000 0.6773733900     
1.0000000000 0.5526255556     
1.0000000000 0.2874911698     
1.0000000000 0.2307722132     
1.0000000000 0.1785918077     
1.0000000000 0.7980481833     
1.0000000000 0.8607476615     
1.0000000000 0.2200924081     
1.0000000000 0.0241863482     
1.0000000000 0.9425339586     
1.0000000000 0.5935368417     
1.0000000000 0.4572627588     
1.0000000000 0.5620001481     
1.0000000000 0.8269573356     
1.0000000000 0.6282583879     
1.0000000000 0.1757329233     
1.0000000000 0.6263781572     
1.0000000000 0.3097018001     
1.0000000000 0.6914132936     
1.0000000000 0.1890831953     
1.0000000000 0.5408723352     
1.0000000000 0.0429929472     
1.0000000000 0.1891616191     
1.0000000000 0.1604748610     
1.0000000000 0.0495559732     
1.0000000000 0.3508314189     
1.0000000000 0.6921714218     
1.0000000000 0.8341806309     
1.0000000000 0.1700321888     
1.0000000000 0.8867342147     
1.0000000000 0.4992420554     
1.0000000000 0.3814433012     
1.0000000000 0.9083669020     
1.0000000000 0.4154047898     
1.0000000000 0.9320800517     
1.0000000000 0.0628022717     
1.0000000000 0.7479036883     
1.0000000000 0.8533072297     
1.0000000000 0.4372145432     
1.0000000000 0.9305919090     
1.0000000000 0.2516015399     
1.0000000000 0.4968779465     
1.0000000000 0.6246995865     
1.0000000000 0.5562264243     
1.0000000000 0.8426614261     
1.0000000000 0.0910617204     
1.0000000000 0.2394369901     
1.0000000000 0.4994594051     
1.0000000000 0.7655708778     
1.0000000000 0.8158310558     
1.0000000000 0.5277020510     
1.0000000000 0.3208737835     
1.0000000000 0.5370881802     
1.0000000000 0.0047907646     
1.0000000000 0.3409296464     
1.0000000000 0.2447300062     
1.0000000000 0.8045535505     
1.0000000000 0.6546454320     
1.0000000000 0.3220439626     
1.0000000000 0.7982223245     
1.0000000000 0.3939536559     
1.0000000000 0.0873919924     
1.0000000000 0.5443393534     
1.0000000000 0.0633597655     
1.0000000000 0.2314685433     
1.0000000000 0.0813662267     
1.0000000000 0.6417240114     
1.0000000000 0.1133274789     
1.0000000000 0.8413220253     
1.0000000000 0.8138321963     
1.0000000000 0.6929114309     
1.0000000000 0.7548728831     
1.0000000000 0.6007393583     
1.0000000000 0.8066458462     
1.0000000000 0.2705963306     
1.0000000000 0.2328735189     
1.0000000000 0.0443393044     
1.0000000000 0.1230333463     
1.0000000000 0.2033496522     
1.0000000000 0.6777894095     
1.0000000000 0.6152799669     
1.0000000000 0.8322301404     
1.0000000000 0.7163148100     
1.0000000000 0.5831172363     
1.0000000000 0.4952043663     
1.0000000000 0.5828311450     
1.0000000000 0.3653189434     
1.0000000000 0.2243123100     
1.0000000000 0.2649521340     
1.0000000000 0.8544885600     
1.0000000000 0.7339951527     
1.0000000000 0.8193100181     
1.0000000000 0.8814802346     
1.0000000000 0.3001488955     
1.0000000000 0.6625584381     
1.0000000000 0.3925645093     
1.0000000000 0.0624373178     
1.0000000000 0.7942175155     
1.0000000000 0.2265403414     
1.0000000000 0.5083768516     
1.0000000000 0.5242609057     
1.0000000000 0.6268606968     
1.0000000000 0.9009758078     
1.0000000000 0.9217562022     
1.0000000000 0.7998376735     
1.0000000000 0.3126012028     
1.0000000000 0.6908108329     
1.0000000000 0.5239116397     
1.0000000000 0.6071240226     
1.0000000000 0.8175489015     
1.0000000000 0.4059686619     
1.0000000000 0.4267459119     
1.0000000000 0.6887162267     
1.0000000000 0.0661108857     
1.0000000000 0.4892862286     
1.0000000000 0.3040485498     
1.0000000000 0.2483924875     
1.0000000000 0.6278498164     
1.0000000000 0.1357937217     
1.0000000000 0.0085935627     
1.0000000000 0.6670415757     
1.0000000000 0.1660874841     
1.0000000000 0.8684417053     
1.0000000000 0.1272665215     
1.0000000000 0.6877481059     
1.0000000000 0.8853550330     
1.0000000000 0.1752730131     
1.0000000000 0.7451803471     
1.0000000000 0.7652402831     
1.0000000000 0.8351841903     
1.0000000000 0.1045494011     
1.0000000000 0.8081692256     
1.0000000000 0.9275771508     
1.0000000000 0.2038612473     
1.0000000000 0.3130155761     
1.0000000000 0.6254832576     
1.0000000000 0.7066848128     
1.0000000000 0.5503823989     
1.0000000000 0.9182466112     
1.0000000000 0.5533440154     
1.0000000000 0.2159814078     
1.0000000000 0.1758660922     
1.0000000000 0.3032038909     
1.0000000000 0.4498205030     
1.0000000000 0.0297338354     
1.0000000000 0.6409516277     
1.0000000000 0.9211060713     
1.0000000000 0.3315650068     
1.0000000000 0.4468201249     
1.0000000000 0.2405259484     
1.0000000000 0.7726380478     
1.0000000000 0.1305720007     
1.0000000000 0.0081850192     
1.0000000000 0.4819496956     
1.0000000000 0.3356001477     
1.0000000000 0.7604153551     
1.0000000000 0.4560836106     
1.0000000000 0.8335992485     
1.0000000000 0.1728625399     
1.0000000000 0.4005275011     
1.0000000000 0.9403139586     
1.0000000000 0.2095843581     
1.0000000000 0.3455471810     
1.0000000000 0.8698788030     
1.0000000000 0.6101504009     
1.0000000000 0.6216869789     
1.0000000000 0.2117964150     
1.0000000000 0.5276619863     
1.0000000000 0.9212796047     
1.0000000000 0.1757324617     
1.0000000000 0.2968253583     
1.0000000000 0.6113460406     
1.0000000000 0.7474196657     
1.0000000000 0.7916288313     
1.0000000000 0.5630143576     
1.0000000000 0.0411431065     
1.0000000000 0.8424897382     
1.0000000000 0.2068538389     
1.0000000000 0.5048061999     
1.0000000000 0.7673723711     
1.0000000000 0.2904065845     
1.0000000000 0.0236749820     
1.0000000000 0.7013473347     
1.0000000000 0.6946803013     
1.0000000000 0.7974981375     
1.0000000000 0.8852609292     
1.0000000000 0.5462650282     
1.0000000000 0.1651536212     
1.0000000000 0.9197109952     
1.0000000000 0.6624363655     
1.0000000000 0.0319808113     
1.0000000000 0.3725989638     
1.0000000000 0.8511143340     
1.0000000000 0.6606006154     
1.0000000000 0.7587878321     
1.0000000000 0.0233336373     
1.0000000000 0.5957982917     
1.0000000000 0.1524751600     
1.0000000000 0.5370129075     
1.0000000000 0.3974842338     
1.0000000000 0.4500920767     
1.0000000000 0.8288665323     
1.0000000000 0.6125427846     
1.0000000000 0.2065360554     
1.0000000000 0.3358445288     
1.0000000000 0.7609367898     
1.0000000000 0.8195761294     
1.0000000000 0.5357777644     
1.0000000000 0.2956392332     
1.0000000000 0.5289309048     
1.0000000000 0.9248394442     
1.0000000000 0.8865168135     
1.0000000000 0.0705778589     
1.0000000000 0.7009016696     
1.0000000000 0.3448379232     
1.0000000000 0.0293641233     
1.0000000000 0.2119169222     
1.0000000000 0.7379308646     
1.0000000000 0.5228173762     
1.0000000000 0.9252984321     
1.0000000000 0.1506635055     
1.0000000000 0.2694596022     
1.0000000000 0.4982403495     
1.0000000000 0.1270741576     
1.0000000000 0.7901690592     
1.0000000000 0.3605880920     
1.0000000000 0.8927717229     
1.0000000000 0.5856138478     
1.0000000000 0.9479379069     
1.0000000000 0.7664184643     
1.0000000000 0.4602354234     
1.0000000000 0.1332587949     
1.0000000000 0.3424347318     
1.0000000000 0.3739261553     
1.0000000000 0.2286822986     
1.0000000000 0.7833691192     
1.0000000000 0.2867472903     
1.0000000000 0.1440144551     
1.0000000000 0.5169023477     
1.0000000000 0.2663524268     
1.0000000000 0.7574581347     
1.0000000000 0.8761503635     
1.0000000000 0.1828078321     
1.0000000000 0.2807714158     
1.0000000000 0.7792815774     
1.0000000000 0.0281420150     
1.0000000000 0.1423803989     
1.0000000000 0.4751241785     
1.0000000000 0.4708634143     
1.0000000000 0.2410937510     
1.0000000000 0.6883009288     
1.0000000000 0.1930938761     
1.0000000000 0.2256045782     
1.0000000000 0.2958169866     
1.0000000000 0.4402031677     
1.0000000000 0.9215372476     
1.0000000000 0.3458759388     
1.0000000000 0.8920618104     
1.0000000000 0.5384549736     
1.0000000000 0.2683614414     
1.0000000000 0.9183976343     
1.0000000000 0.0531284344     
1.0000000000 0.7321877837     
1.0000000000 0.2550739468     
1.0000000000 0.4181934154     
1.0000000000 0.8504449612     
1.0000000000 0.7186234372     
1.0000000000 0.5209571003     
1.0000000000 0.3769169497     
1.0000000000 0.2925391835     
1.0000000000 0.0072719012     
1.0000000000 0.2676942883     
1.0000000000 0.6794094209     
1.0000000000 0.7751377300     
1.0000000000 0.5309739517     
1.0000000000 0.8120899371     
1.0000000000 0.9019465872     
1.0000000000 0.6651096829     
1.0000000000 0.5652595260     
1.0000000000 0.8057191432     
1.0000000000 0.2380360491     
1.0000000000 0.2004006814     
1.0000000000 0.7680737972     
1.0000000000 0.4278498420     
1.0000000000 0.3195013470     
1.0000000000 0.7869383178     
1.0000000000 0.2339145407     
1.0000000000 0.2084589824     
1.0000000000 0.6881347513     
1.0000000000 0.5916540807     
1.0000000000 0.4117603538     
1.0000000000 0.9113126767     
1.0000000000 0.6953651140     
1.0000000000 0.0868221524     
1.0000000000 0.2781027509     
1.0000000000 0.3942246790     
1.0000000000 0.0473973241     
1.0000000000 0.6554258657     
1.0000000000 0.4625307810     
1.0000000000 0.8490608070     
1.0000000000 0.1001518207     
1.0000000000 0.3178316043     
1.0000000000 0.8590997130     
1.0000000000 0.2021335454     
1.0000000000 0.0302743853     
1.0000000000 0.1067169934     
1.0000000000 0.5748725424     
1.0000000000 0.2008712481     
1.0000000000 0.6104217185     
1.0000000000 0.0955993490     
1.0000000000 0.5389135832     
1.0000000000 0.1675042540     
1.0000000000 0.1554800537     
1.0000000000 0.2519894321     
1.0000000000 0.4267148724     
1.0000000000 0.5531684186     
1.0000000000 0.0132328230     
1.0000000000 0.3431510812     
1.0000000000 0.4599528268     
1.0000000000 0.5778563589     
1.0000000000 0.6515318245     
1.0000000000 0.1386754207     
1.0000000000 0.8599151516     
1.0000000000 0.1156948607     
1.0000000000 0.3951647570     
1.0000000000 0.0297330151     
1.0000000000 0.4357552117     
1.0000000000 0.2239198045     
1.0000000000 0.7023843291     
1.0000000000 0.5167345514     
1.0000000000 0.0784298207     
1.0000000000 0.2531604719     
1.0000000000 0.3466017725     
1.0000000000 0.0317503717     
1.0000000000 0.0188590645     
1.0000000000 0.2897093622     
1.0000000000 0.0301525773     
1.0000000000 0.7875854482     
1.0000000000 0.3870645764     
1.0000000000 0.5860763557     
1.0000000000 0.0095780998     
1.0000000000 0.3364348112     
1.0000000000 0.3252517975     
1.0000000000 0.0719401228     
1.0000000000 0.4063448523     
1.0000000000 0.7160790759     
1.0000000000 0.5288964732     
1.0000000000 0.1951053454     
1.0000000000 0.1751646053     
1.0000000000 0.1085254764     
1.0000000000 0.8567052470     
1.0000000000 0.5685186127     
1.0000000000 0.6145728363     
1.0000000000 0.6065632672     
1.0000000000 0.2384991548     
1.0000000000 0.7955566471     
1.0000000000 0.3186494430     
1.0000000000 0.5378973837     
1.0000000000 0.8379909265     
1.0000000000 0.3463345239     
1.0000000000 0.9504707674     
1.0000000000 0.3638310324     
1.0000000000 0.0970902852     
1.0000000000 0.7806661480     
1.0000000000 0.0381934218     
1.0000000000 0.7230196645     
1.0000000000 0.3582485144     
1.0000000000 0.3478926797     
1.0000000000 0.4807317176     
1.0000000000 0.8197181208     
1.0000000000 0.1802111602     
1.0000000000 0.1725809292     
1.0000000000 0.3641300123     
1.0000000000 0.6042402732     
1.0000000000 0.8461490908     
1.0000000000 0.7704918443     
1.0000000000 0.8452814609     
1.0000000000 0.7113680363     
1.0000000000 0.3617520771     
1.0000000000 0.2700723570     
1.0000000000 0.1286916666     
1.0000000000 0.9414036546     
1.0000000000 0.8437359316     
1.0000000000 0.8447925194     
1.0000000000 0.6559186237     
1.0000000000 0.3670247099     
1.0000000000 0.1857925550     
1.0000000000 0.7808864265     
1.0000000000 0.4848387887     
1.0000000000 0.8914330976     
1.0000000000 0.7874624004     
1.0000000000 0.5478245851     
1.0000000000 0.1278494759     
1.0000000000 0.7609611944     
1.0000000000 0.7664341391     
1.0000000000 0.4884399384     
1.0000000000 0.5850850154     
1.0000000000 0.2790423839     
1.0000000000 0.0296048104     
1.0000000000 0.5424512264     
1.0000000000 0.6771749714     
1.0000000000 0.7661006183     
1.0000000000 0.3434202494     
1.0000000000 0.7084143773     
1.0000000000 0.2766341194     
1.0000000000 0.7831708956     
1.0000000000 0.7756204237     
1.0000000000 0.9016057447     
1.0000000000 0.3921635826     
1.0000000000 0.6769325317     
1.0000000000 0.0242744676     
1.0000000000 0.3021706695     
1.0000000000 0.4437827466     
1.0000000000 0.6102734588     
1.0000000000 0.0320090084     
1.0000000000 0.6554901141     
1.0000000000 0.3393317378     
1.0000000000 0.3496175175     
1.0000000000 0.5209191403     
1.0000000000 0.0702029148     
1.0000000000 0.1389864177     
1.0000000000 0.3984063832     
1.0000000000 0.0401685387     
1.0000000000 0.0111936089     
1.0000000000 0.0395655674     
1.0000000000 0.0470517100     
1.0000000000 0.1013177454     
1.0000000000 0.1937260359     
1.0000000000 0.7647143663     
1.0000000000 0.7327481669     
1.0000000000 0.4199236398     
1.0000000000 0.1092050927     
1.0000000000 0.5356884721     
1.0000000000 0.3561724440     
1.0000000000 0.7396231823     
1.0000000000 0.1751693975     
1.0000000000 0.1341596990     
1.0000000000 0.2008582498     
1.0000000000 0.5080014362     
1.0000000000 0.3154360015     
1.0000000000 0.5700443606     
1.0000000000 0.7781305828     
1.0000000000 0.3267702212     
1.0000000000 0.4051982847     
1.0000000000 0.8983428284     
1.0000000000 0.0697222127     
1.0000000000 0.3389592902     
1.0000000000 0.8895771562     
1.0000000000 0.2460738137     
1.0000000000 0.1820732706     
1.0000000000 0.7845564841     
1.0000000000 0.6589263230     
1.0000000000 0.5438094394     
1.0000000000 0.1833601224     
1.0000000000 0.1767141015     
1.0000000000 0.4391811039     
1.0000000000 0.5271509838     
1.0000000000 0.0856714171     
1.0000000000 0.7885040694     
1.0000000000 0.0933607858     
1.0000000000 0.0264829134     
1.0000000000 0.5419037298     
1.0000000000 0.3318637561     
1.0000000000 0.7066603504     
1.0000000000 0.3890239803     
1.0000000000 0.0589358045     
1.0000000000 0.2041599483     
1.0000000000 0.7000937955     
1.0000000000 0.0780215073     
1.0000000000 0.8593428781     
1.0000000000 0.0412385630     
1.0000000000 0.7810300643     
1.0000000000 0.9091197068     
1.0000000000 0.6090662306     
1.0000000000 0.5899703522     
1.0000000000 0.0720450168     
1.0000000000 0.7703585529     
1.0000000000 0.7992696070     
1.0000000000 0.3755683875     
1.0000000000 0.4969786559     
1.0000000000 0.9185710446     
1.0000000000 0.7552501895     
1.0000000000 0.8122798636     
1.0000000000 0.8195898622     
1.0000000000 0.7807643802     
1.0000000000 0.1260128314     
1.0000000000 0.2309231234     
1.0000000000 0.2664475836     
1.0000000000 0.0014659993     
1.0000000000 0.2877983063     
1.0000000000 0.6762136666     
1.0000000000 0.6703801440     
1.0000000000 0.1878104907     
1.0000000000 0.1762849470     
1.0000000000 0.3042225385     
1.0000000000 0.6436588673     
1.0000000000 0.2537833720     
1.0000000000 0.2204315991     
1.0000000000 0.2952674288     
1.0000000000 0.7881527038     
1.0000000000 0.8371898721     
1.0000000000 0.5043371304     
1.0000000000 0.1903484817     
1.0000000000 0.5309802831     
1.0000000000 0.0906026506     
1.0000000000 0.5305736900     
1.0000000000 0.1908226559     
1.0000000000 0.0096760116     
1.0000000000 0.7345011799     
1.0000000000 0.0708069993     
1.0000000000 0.5311251604     
1.0000000000 0.6266408706     
1.0000000000 0.0396142320     
1.0000000000 0.9312583456     
1.0000000000 0.0795829318     
1.0000000000 0.0005018773     
1.0000000000 0.0467130780     
1.0000000000 0.2080690640     
1.0000000000 0.2529880321     
1.0000000000 0.0270762816     
1.0000000000 0.0092380299     
1.0000000000 0.3938999943     
1.0000000000 0.5721341764     
1.0000000000 0.3802225814     
1.0000000000 0.6934784489     
1.0000000000 0.5035683369     
1.0000000000 0.3242548396     
1.0000000000 0.5280721285     
1.0000000000 0.6258754742     
1.0000000000 0.1347206251     
1.0000000000 0.6538213558     
1.0000000000 0.8166690899     
1.0000000000 0.6281119355     
1.0000000000 0.2481783077     
1.0000000000 0.5190407818     
1.0000000000 0.1811159271     
1.0000000000 0.4145849345     
1.0000000000 0.7884493515     
1.0000000000 0.4947004963     
1.0000000000 0.5817802101     
1.0000000000 0.2968183524     
1.0000000000 0.0699563024     
1.0000000000 0.5709786108     
1.0000000000 0.9186844885     
1.0000000000 0.8642434156     
1.0000000000 0.7137389995     
1.0000000000 0.7840630579     
1.0000000000 0.1064062873     
1.0000000000 0.4782076900     
1.0000000000 0.1083326183     
1.0000000000 0.1698376156     
1.0000000000 0.5226110792     
1.0000000000 0.3297032561     
1.0000000000 0.3474035957     
1.0000000000 0.5633234501     
1.0000000000 0.5961797371     
1.0000000000 0.2022603380     
1.0000000000 0.4601409476     
1.0000000000 0.1414158328     
1.0000000000 0.7661210329     
1.0000000000 0.1858901147     
1.0000000000 0.3782787339     
1.0000000000 0.8345227298     
1.0000000000 0.8427368725     
1.0000000000 0.5219323915     
1.0000000000 0.0200714712     
1.0000000000 0.8489241267     
1.0000000000 0.6964589945     
1.0000000000 0.7571881836     
1.0000000000 0.6291181985     
1.0000000000 0.4116157865     
1.0000000000 0.0436472335     
1.0000000000 0.7222205345     
1.0000000000 0.5305081432     
1.0000000000 0.9145931889     
1.0000000000 0.8016275820     
1.0000000000 0.6037276212     
1.0000000000 0.8577504545     
1.0000000000 0.3695225689     
1.0000000000 0.6939797311     
1.0000000000 0.6013531388     
1.0000000000 0.3913670637     
1.0000000000 0.5283670422     
1.0000000000 0.6270601131     
1.0000000000 0.4106923799     
1.0000000000 0.3270652407     
1.0000000000 0.2315522760     
1.0000000000 0.3259215916     
1.0000000000 0.1246249594     
1.0000000000 0.6562537296     
1.0000000000 0.7516048915     
1.0000000000 0.3814203324     
1.0000000000 0.6472985348     
1.0000000000 0.3198338531     
1.0000000000 0.6497209085     
1.0000000000 0.5210456318     
1.0000000000 0.1276222376     
1.0000000000 0.4555048113     
1.0000000000 0.8861192049     
1.0000000000 0.7532364106     
1.0000000000 0.3463605075     
1.0000000000 0.0052804642     
1.0000000000 0.3662372828     
1.0000000000 0.0157716041     
1.0000000000 0.1191004822     
1.0000000000 0.5049746995     
1.0000000000 0.2781491984     
1.0000000000 0.2285668413     
1.0000000000 0.5369345586     
1.0000000000 0.9317032927     
1.0000000000 0.3209873476     
1.0000000000 0.8456722361     
1.0000000000 0.5406170804     
1.0000000000 0.3111899068     
1.0000000000 0.4927781967     
1.0000000000 0.0867891684     
1.0000000000 0.1050432376     
1.0000000000 0.0992295891     
1.0000000000 0.4299505723     
1.0000000000 0.4450322545     
1.0000000000 0.7654044549     
1.0000000000 0.3960120372     
1.0000000000 0.7886658168     
1.0000000000 0.2607670577     
1.0000000000 0.5376404032     
1.0000000000 0.8943178420     
1.0000000000 0.4437682703     
1.0000000000 0.4716245026     
1.0000000000 0.0626994327     
1.0000000000 0.5082766078     
1.0000000000 0.3610574530     
1.0000000000 0.4367819103     
1.0000000000 0.5564863626     
1.0000000000 0.6712648599     
1.0000000000 0.2173325528     
1.0000000000 0.1467037856     
2.0000000000 0.9456795422     
2.0000000000 0.9508958393     
2.0000000000 0.9568500574     
2.0000000000 0.9391549528     
2.0000000000 0.9414138227     
2.0000000000 0.9543795843     
2.0000000000 0.9528072392     
2.0000000000 0.9559492781     
2.0000000000 0.9409470233     
2.0000000000 0.9494163647     
2.0000000000 0.9485430002     
2.0000000000 0.9549945806     
2.0000000000 0.9513150724     
3.0000000000 0.9501757430     
3.0000000000 0.9655319516     
3.0000000000 0.9446069631     
3.0000000000 0.9509994493     
3.0000000000 0.9539208501     
3.0000000000 0.9490569485     
3.0000000000 0.9667805576     
3.0000000000 0.9548148465     
4.0000000000 0.9655912410     
4.0000000000 0.9676752241     
4.0000000000 0.9646286086     
4.0000000000 0.9664373575     
4.0000000000 0.9483916467     
4.0000000000 0.9613480908     
5.0000000000 0.9718191155     
5.0000000000 0.9751920898     
5.0000000000 0.9620203180     
5.0000000000 0.9669985358     
5.0000000000 0.9669781011     
6.0000000000 0.9705421251     
6.0000000000 0.9785232061     
6.0000000000 0.9748146652     
6.0000000000 0.9760166250     
7.0000000000 0.9786276911     
7.0000000000 0.9784054176     
7.0000000000 0.9811650087     
8.0000000000 0.9825976038     
8.0000000000 0.9843864810     
9.0000000000 0.9782408070     
9.0000000000 0.9814934661     
10.0000000000 0.9842361490     
10.0000000000 0.9848719326     
11.0000000000 0.9870318943     
12.0000000000 0.9856708293     
13.0000000000 0.9848261735     
14.0000000000 0.9892063176     
15.0000000000 0.9886597962     
17.0000000000 0.9898434176     
19.0000000000 0.9916152276     
23.0000000000 0.9917948813     
28.0000000000 0.9942634119     
31.0000000000 0.9948251299     
38.0000000000 0.9948145090     
47.0000000000 0.9969347729     
63.0000000000 0.9979488007     
83.0000000000 0.9985644840     
109.0000000000 0.9995418544     
130.0000000000 0.9999933795     


==> pictures/Input_Angle.txt <==
u11 u12 u13 u21 u22 u23 k_set 
1.0000000000 1.0000000000 0.9841595292 1.0000000000 0.0000000000 0.0000000000 0.0000000000 
1.0000000000 1.0000000000 0.9841595292 1.0000000000 0.0000000000 0.0000000000 1.0000000000 
1.0000000000 1.0000000000 0.9921666384 1.0000000000 0.0889716744 0.0217215810 1.0000000000 
1.0000000000 1.0000000000 0.9921666384 1.0000000000 0.0889716744 0.0217215810 2.0000000000 
0.8221075535 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0009964062 2.0000000000 
0.8221075535 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0009964062 3.0000000000 
0.9034055471 0.6426645517 0.8853869438 0.8793697357 0.2480955571 0.0353965610 3.0000000000 
0.9034055471 0.6426645517 0.8853869438 0.8793697357 0.2480955571 0.0353965610 4.0000000000 
1.0000000000 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000000000 4.0000000000 
1.0000000000 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000000000 5.0000000000 
1.0000000000 1.0000000000 0.9620188475 0.9164831042 0.0780296773 0.0000000000 5.0000000000 
1.0000000000 1.0000000000 0.9620188475 0.9164831042 0.0780296773 0.0000000000 6.0000000000 
0.7390121222 1.0000000000 0.9540895224 1.0000000000 0.0000000000 0.1539004296 6.0000000000 
0.7390121222 1.0000000000 0.9540895224 1.0000000000 0.0000000000 0.1539004296 7.0000000000 
1.0000000000 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.4855734706 7.0000000000 
1.0000000000 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.4855734706 8.0000000000 
0.5697422028 0.4330179095 1.0000000000 0.8750613928 0.0000000000 0.0179195087 8.0000000000 
0.5697422028 0.4330179095 1.0000000000 0.8750613928 0.0000000000 0.0179195087 9.0000000000 
1.0000000000 1.0000000000 1.0000000000 0.8009226322 0.0000000000 0.2930114269 9.0000000000 
1.0000000000 1.0000000000 1.0000000000 0.8009226322 0.0000000000 0.2930114269 10.0000000000 
1.0000000000 1.0000000000 1.0000000000 0.8008835316 0.0000000000 0.3925460875 10.0000000000 
1.0000000000 1.0000000000 1.0000000000 0.8008835316 0.0000000000 0.3925460875 11.0000000000 
1.0000000000 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.2877692580 11.0000000000 
1.0000000000 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.2877692580 12.0000000000 
0.9934743643 1.0000000000 0.9612976909 1.0000000000 0.0000000000 0.5147486329 12.0000000000 
0.9934743643 1.0000000000 0.9612976909 1.0000000000 0.0000000000 0.5147486329 13.0000000000 
0.8337769508 1.0000000000 0.4859399796 1.0000000000 0.0000000000 0.2158328891 13.0000000000 
0.8337769508 1.0000000000 0.4859399796 1.0000000000 0.0000000000 0.2158328891 14.0000000000 
0.7681297064 1.0000000000 0.8530492783 0.9146497250 0.0000000000 0.0000000000 14.0000000000 
0.7681297064 1.0000000000 0.8530492783 0.9146497250 0.0000000000 0.0000000000 15.0000000000 
1.0000000000 1.0000000000 1.0000000000 0.8476338983 0.0000000000 0.0000000000 15.0000000000 
1.0000000000 1.0000000000 1.0000000000 0.8476338983 0.0000000000 0.0000000000 16.0000000000 
1.0000000000 1.0000000000 0.6285231113 0.7059440613 0.0000000000 0.0155934766 16.0000000000 
1.0000000000 1.0000000000 0.6285231113 0.7059440613 0.0000000000 0.0155934766 17.0000000000 
1.0000000000 0.9704700112 0.5353190303 0.7891470790 0.0000000000 0.6095799208 17.0000000000 
1.0000000000 0.9704700112 0.5353190303 0.7891470790 0.0000000000 0.6095799208 18.0000000000 
1.0000000000 1.0000000000 0.8881121278 1.0000000000 0.0491327569 0.0386881493 18.0000000000 
1.0000000000 1.0000000000 0.8881121278 1.0000000000 0.0491327569 0.0386881493 19.0000000000 
0.4189860225 0.8618008494 0.7286059856 0.9394881129 0.0000000000 0.0000000000 19.0000000000 
0.4189860225 0.8618008494 0.7286059856 0.9394881129 0.0000000000 0.0000000000 20.0000000000 
0.1727510095 1.0000000000 0.5279878974 1.0000000000 0.0000000000 0.0000000000 20.0000000000 
0.1727510095 1.0000000000 0.5279878974 1.0000000000 0.0000000000 0.0000000000 21.0000000000 
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              


==> pictures/Input_Euclidean.txt <==
u11 u12 u13 u21 u22 u23 k_set 
0.8521310687 1.0000000000 0.9705776572 1.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.8521310687 1.0000000000 0.9705776572 1.0000000000 0.0000000000 0.0000000000 1.0000000000 
0.8364273310 1.0000000000 0.9841595888 1.0000000000 0.0588210486 0.0113479486 1.0000000000 
0.8364273310 1.0000000000 0.9841595888 1.0000000000 0.0588210486 0.0113479486 2.0000000000 
0.7692252994 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000095411 2.0000000000 
0.7692252994 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000095411 3.0000000000 
0.7572572827 0.7903208733 0.8150509596 0.8037968278 0.1893427372 0.0233836360 3.0000000000 
0.7572572827 0.7903208733 0.8150509596 0.8037968278 0.1893427372 0.0233836360 4.0000000000 
0.7945941687 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000000000 4.0000000000 
0.7945941687 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000000000 5.0000000000 
0.8165776730 1.0000000000 0.9494157434 0.8857452869 0.0625713542 0.0000000000 5.0000000000 
0.8165776730 1.0000000000 0.9494157434 0.8857452869 0.0625713542 0.0000000000 6.0000000000 
0.6431590319 1.0000000000 0.9439341426 1.0000000000 0.0000000000 0.1281587631 6.0000000000 
0.6431590319 1.0000000000 0.9439341426 1.0000000000 0.0000000000 0.1281587631 7.0000000000 
0.7368592024 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.4440355599 7.0000000000 
0.7368592024 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.4440355599 8.0000000000 
0.5781093836 0.5792243481 1.0000000000 0.8546809554 0.0000000000 0.0000000000 8.0000000000 
0.5781093836 0.5792243481 1.0000000000 0.8546809554 0.0000000000 0.0000000000 9.0000000000 
0.9075088501 1.0000000000 1.0000000000 0.7738390565 0.0000000000 0.2612338364 9.0000000000 
0.9075088501 1.0000000000 1.0000000000 0.7738390565 0.0000000000 0.2612338364 10.0000000000 
0.8447438478 1.0000000000 1.0000000000 0.7803224921 0.0000000000 0.3580394089 10.0000000000 
0.8447438478 1.0000000000 1.0000000000 0.7803224921 0.0000000000 0.3580394089 11.0000000000 
0.8500168324 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.2508137822 11.0000000000 
0.8500168324 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.2508137822 12.0000000000 
0.7072207332 1.0000000000 0.9593887925 1.0000000000 0.0000000000 0.4744677544 12.0000000000 
0.7072207332 1.0000000000 0.9593887925 1.0000000000 0.0000000000 0.4744677544 13.0000000000 
0.6556785107 1.0000000000 0.4545287490 1.0000000000 0.0000000000 0.1772721112 13.0000000000 
0.6556785107 1.0000000000 0.4545287490 1.0000000000 0.0000000000 0.1772721112 14.0000000000 
0.6319675446 1.0000000000 0.8470443487 0.9100616574 0.0000000000 0.0000000000 14.0000000000 
0.6319675446 1.0000000000 0.8470443487 0.9100616574 0.0000000000 0.0000000000 15.0000000000 
0.7306724191 1.0000000000 1.0000000000 0.8456892967 0.0000000000 0.0000000000 15.0000000000 
0.7306724191 1.0000000000 1.0000000000 0.8456892967 0.0000000000 0.0000000000 16.0000000000 
0.9340653419 1.0000000000 0.6461105347 0.7138047814 0.0000000000 0.0000000000 16.0000000000 
0.9340653419 1.0000000000 0.6461105347 0.7138047814 0.0000000000 0.0000000000 17.0000000000 
1.0000000000 1.0000000000 0.5701236129 0.7995014787 0.0000000000 0.5700757504 17.0000000000 
1.0000000000 1.0000000000 0.5701236129 0.7995014787 0.0000000000 0.5700757504 18.0000000000 
0.9588434100 1.0000000000 0.8929719925 1.0000000000 0.0111892996 0.0000000000 18.0000000000 
0.9588434100 1.0000000000 0.8929719925 1.0000000000 0.0111892996 0.0000000000 19.0000000000 
0.4866951108 0.9113410115 0.7418874502 0.9414025545 0.0000000000 0.0000000000   
0.4866951108 0.9113410115 0.7418874502 0.9414025545 0.0000000000 0.0000000000   
0.3834408522 1.0000000000 0.5587290525 1.0000000000 0.0000000000 0.0000000000   
0.3834408522 1.0000000000 0.5587290525 1.0000000000 0.0000000000 0.0000000000   
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              
              


==> pictures/State_Angle.txt <==
x11 x12 x13 x21 x22 x23 x31 x32 x33 x41 x42 x43 x51 x52 x53 x61 x62 x63 x71 x72 x73 x81 x82 x83 k_set 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 0.0000000000 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 1.0000000000 
0.3995480239 0.5543571711 0.7675216198 0.4916149378 0.6329848170 0.6428196430 0.5020294785 0.6289721727 0.6392263174 0.5402474999 0.6477853656 0.5990668535 0.5480024219 0.6567507386 0.5867778063 0.5510834455 0.6390102506 0.5990278125 0.5818316936 0.6778355241 0.5476656556 0.4885571301 0.6306465864 0.6467027068 1.0000000000 
0.3995480239 0.5543571711 0.7675216198 0.4916149378 0.6329848170 0.6428196430 0.5020294785 0.6289721727 0.6392263174 0.5402474999 0.6477853656 0.5990668535 0.5480024219 0.6567507386 0.5867778063 0.5510834455 0.6390102506 0.5990278125 0.5818316936 0.6778355241 0.5476656556 0.4885571301 0.6306465864 0.6467027068 2.0000000000 
0.5848435163 0.6871761084 0.5440033674 0.5941838026 0.6940587759 0.5329908133 0.5945387483 0.6943194866 0.5325732231 0.5975000858 0.6965006590 0.5290825963 0.5983440280 0.6971227527 0.5280874372 0.5976334810 0.6965977550 0.5289265513 0.6010963917 0.6991503239 0.5248427987 0.5939005017 0.6938500404 0.5333248377 2.0000000000 
0.5848435163 0.6871761084 0.5440033674 0.5941838026 0.6940587759 0.5329908133 0.5945387483 0.6943194866 0.5325732231 0.5975000858 0.6965006590 0.5290825963 0.5983440280 0.6971227527 0.5280874372 0.5976334810 0.6965977550 0.5289265513 0.6010963917 0.6991503239 0.5248427987 0.5939005017 0.6938500404 0.5333248377 3.0000000000 
0.6508635283 0.7486010790 0.4381501377 0.6512569189 0.7489791512 0.4374919236 0.6512717605 0.7489934564 0.4374671280 0.6513954997 0.7491123676 0.4372600615 0.6514307261 0.7491462231 0.4372011721 0.6514010429 0.7491177320 0.4372508228 0.6515452266 0.7492562532 0.4370095432 0.6512450576 0.7489677072 0.4375117719 3.0000000000 
0.6508635283 0.7486010790 0.4381501377 0.6512569189 0.7489791512 0.4374919236 0.6512717605 0.7489934564 0.4374671280 0.6513954997 0.7491123676 0.4372600615 0.6514307261 0.7491462231 0.4372011721 0.6514010429 0.7491177320 0.4372508228 0.6515452266 0.7492562532 0.4370095432 0.6512450576 0.7489677072 0.4375117719 4.0000000000 
0.6752691269 0.7745938301 0.3812736273 0.6752721071 0.7745987177 0.3812616169 0.6752722263 0.7745988965 0.3812611699 0.6752731800 0.7746004462 0.3812574148 0.6752734184 0.7746008039 0.3812563419 0.6752732396 0.7746005058 0.3812572658 0.6752743125 0.7746022344 0.3812528551 0.6752719879 0.7745984793 0.3812619746 4.0000000000 
0.6752691269 0.7745938301 0.3812736273 0.6752721071 0.7745987177 0.3812616169 0.6752722263 0.7745988965 0.3812611699 0.6752731800 0.7746004462 0.3812574148 0.6752734184 0.7746008039 0.3812563419 0.6752732396 0.7746005058 0.3812572658 0.6752743125 0.7746022344 0.3812528551 0.6752719879 0.7745984793 0.3812619746 5.0000000000 
0.7368152738 0.8173175454 0.3090033233 0.7368154526 0.8173176646 0.3090030551 0.7368154526 0.8173176050 0.3090030551 0.7368155718 0.8173177242 0.3090029955 0.7368155718 0.8173177242 0.3090029359 0.7368155718 0.8173177242 0.3090029657 0.7368155718 0.8173177242 0.3090028763 0.7368154526 0.8173176646 0.3090030551 5.0000000000 
0.7368152738 0.8173175454 0.3090033233 0.7368154526 0.8173176646 0.3090030551 0.7368154526 0.8173176050 0.3090030551 0.7368155718 0.8173177242 0.3090029955 0.7368155718 0.8173177242 0.3090029359 0.7368155718 0.8173177242 0.3090029657 0.7368155718 0.8173177242 0.3090028763 0.7368154526 0.8173176646 0.3090030551 6.0000000000 
0.7880191207 0.8410760164 0.2565370202 0.7880190611 0.8410760164 0.2565369904 0.7880191207 0.8410760164 0.2565369904 0.7880190611 0.8410760164 0.2565369904 0.7880191803 0.8410760760 0.2565370202 0.7880190611 0.8410760164 0.2565369904 0.7880191803 0.8410760164 0.2565370202 0.7880190611 0.8410760164 0.2565369904 6.0000000000 
0.7880191207 0.8410760164 0.2565370202 0.7880190611 0.8410760164 0.2565369904 0.7880191207 0.8410760164 0.2565369904 0.7880190611 0.8410760164 0.2565369904 0.7880191803 0.8410760760 0.2565370202 0.7880190611 0.8410760164 0.2565369904 0.7880191803 0.8410760164 0.2565370202 0.7880190611 0.8410760164 0.2565369904 7.0000000000 
0.8043709993 0.8679394722 0.2212878168 0.8043709993 0.8679395914 0.2212878466 0.8043709993 0.8679394722 0.2212878168 0.8043709993 0.8679395914 0.2212878466 0.8043709993 0.8679394722 0.2212878168 0.8043709993 0.8679395914 0.2212878466 0.8043709993 0.8679395914 0.2212878168 0.8043709993 0.8679395914 0.2212878466 7.0000000000 
0.8043709993 0.8679394722 0.2212878168 0.8043709993 0.8679395914 0.2212878466 0.8043709993 0.8679394722 0.2212878168 0.8043709993 0.8679395914 0.2212878466 0.8043709993 0.8679394722 0.2212878168 0.8043709993 0.8679395914 0.2212878466 0.8043709993 0.8679395914 0.2212878168 0.8043709993 0.8679395914 0.2212878466 8.0000000000 
0.8430409431 0.8940439224 0.2256947160 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947160 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947160 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947309 8.0000000000 
0.8430409431 0.8940439224 0.2256947160 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947160 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947160 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947309 0.8430409431 0.8940439224 0.2256947309 9.0000000000 
0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 9.0000000000 
0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 0.7775647640 0.9024640918 0.1840959936 10.0000000000 
0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 10.0000000000 
0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 0.8214568496 0.9021129608 0.1766135097 11.0000000000 
0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 11.0000000000 
0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 0.8566669226 0.9019031525 0.1802543402 12.0000000000 
0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 12.0000000000 
0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 0.8851889372 0.9214235544 0.1731428653 13.0000000000 
0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 13.0000000000 
0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 0.9072005749 0.9330867529 0.1894223541 14.0000000000 
0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 14.0000000000 
0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 0.9094909430 0.8969837427 0.1739337742 15.0000000000 
0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 15.0000000000 
0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 0.9044599533 0.8943818808 0.1394360214 16.0000000000 
0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 16.0000000000 
0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 0.9234543443 0.9002560377 0.1117146686 17.0000000000 
0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 17.0000000000 
0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 0.9385110140 0.8544621468 0.0912822932 18.0000000000 
0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 18.0000000000 
0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 0.9475150108 0.8171478510 0.1309026480 19.0000000000 
0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 19.0000000000 
0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 0.9579781890 0.8424294591 0.1135619283 20.0000000000 
0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 20.0000000000 
0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 0.8972173929 0.8412995934 0.0914584100 21.0000000000 
0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 21.0000000000 
0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 0.8434130549 0.8295668364 0.0741209984 22.0000000000 
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  


==> pictures/State_EA.txt <==
x11 x12 x13 x21 x22 x23 x31 x32 x33 x41 x42 x43 x51 x52 x53 x61 x62 x63 x71 x72 x73 x81 x82 x83 k_set 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 0.0000000000 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 1.0000000000 
0.4369184315 0.5839976588 0.7188725741 0.4822745809 0.6339468526 0.6478177873 0.4918947859 0.6289551968 0.6461063519 0.5231362944 0.6444433985 0.6133781731 0.5288341104 0.6528133739 0.6026561316 0.5339393274 0.6345679400 0.6151163865 0.5562243071 0.6712133760 0.5698301303 0.4799059122 0.6318796934 0.6510644972 1.0000000000 
0.4369184315 0.5839976588 0.7188725741 0.4822745809 0.6339468526 0.6478177873 0.4918947859 0.6289551968 0.6461063519 0.5231362944 0.6444433985 0.6133781731 0.5288341104 0.6528133739 0.6026561316 0.5339393274 0.6345679400 0.6151163865 0.5562243071 0.6712133760 0.5698301303 0.4799059122 0.6318796934 0.6510644972 2.0000000000 
0.5859954349 0.6842410131 0.5681562219 0.5901609422 0.6864639043 0.5640109327 0.5904083674 0.6865944584 0.5637636176 0.5924484025 0.6876813390 0.5617321827 0.5930311811 0.6879925400 0.5611523840 0.5925545366 0.6877359279 0.5616250560 0.5949626315 0.6890221754 0.5592295222 0.5899688084 0.6863614251 0.5642021719 2.0000000000 
0.5859954349 0.6842410131 0.5681562219 0.5901609422 0.6864639043 0.5640109327 0.5904083674 0.6865944584 0.5637636176 0.5924484025 0.6876813390 0.5617321827 0.5930311811 0.6879925400 0.5611523840 0.5925545366 0.6877359279 0.5616250560 0.5949626315 0.6890221754 0.5592295222 0.5899688084 0.6863614251 0.5642021719 3.0000000000 
0.5354778469 0.6764167270 0.4730853011 0.5353662829 0.6763661369 0.4728725627 0.5353596878 0.6763631249 0.4728599630 0.5353052386 0.6763384088 0.4727561072 0.5352896940 0.6763313629 0.4727264688 0.5353024327 0.6763371070 0.4727507237 0.5352382562 0.6763080225 0.4726283665 0.5353714188 0.6763684666 0.4728823571 3.0000000000 
0.5354778469 0.6764167270 0.4730853011 0.5353662829 0.6763661369 0.4728725627 0.5353596878 0.6763631249 0.4728599630 0.5353052386 0.6763384088 0.4727561072 0.5352896940 0.6763313629 0.4727264688 0.5353024327 0.6763371070 0.4727507237 0.5352382562 0.6763080225 0.4726283665 0.5353714188 0.6763684666 0.4728823571 4.0000000000 
0.5944130103 0.7173515108 0.3959090101 0.5944159774 0.7173537574 0.3959050493 0.5944161532 0.7173538905 0.3959048146 0.5944176022 0.7173549877 0.3959028803 0.5944180157 0.7173553008 0.3959023283 0.5944176774 0.7173550446 0.3959027800 0.5944193848 0.7173563374 0.3959005008 0.5944158408 0.7173536540 0.3959052317 4.0000000000 
0.5944130103 0.7173515108 0.3959090101 0.5944159774 0.7173537574 0.3959050493 0.5944161532 0.7173538905 0.3959048146 0.5944176022 0.7173549877 0.3959028803 0.5944180157 0.7173553008 0.3959023283 0.5944176774 0.7173550446 0.3959027800 0.5944193848 0.7173563374 0.3959005008 0.5944158408 0.7173536540 0.3959052317 5.0000000000 
0.6192207626 0.7369975934 0.3318039890 0.6192208041 0.7369976325 0.3318038923 0.6192208065 0.7369976349 0.3318038866 0.6192208268 0.7369976540 0.3318038394 0.6192208326 0.7369976595 0.3318038259 0.6192208279 0.7369976550 0.3318038370 0.6192208518 0.7369976775 0.3318037814 0.6192208022 0.7369976307 0.3318038968 5.0000000000 
0.6192207626 0.7369975934 0.3318039890 0.6192208041 0.7369976325 0.3318038923 0.6192208065 0.7369976349 0.3318038866 0.6192208268 0.7369976540 0.3318038394 0.6192208326 0.7369976595 0.3318038259 0.6192208279 0.7369976550 0.3318038370 0.6192208518 0.7369976775 0.3318037814 0.6192208022 0.7369976307 0.3318038968 6.0000000000 
0.6819873086 0.7243279090 0.2799441701 0.6819873103 0.7243279085 0.2799441686 0.6819873104 0.7243279084 0.2799441685 0.6819873113 0.7243279081 0.2799441677 0.6819873116 0.7243279081 0.2799441675 0.6819873114 0.7243279081 0.2799441677 0.6819873124 0.7243279078 0.2799441668 0.6819873103 0.7243279085 0.2799441686 6.0000000000 
0.6819873086 0.7243279090 0.2799441701 0.6819873103 0.7243279085 0.2799441686 0.6819873104 0.7243279084 0.2799441685 0.6819873113 0.7243279081 0.2799441677 0.6819873116 0.7243279081 0.2799441675 0.6819873114 0.7243279081 0.2799441677 0.6819873124 0.7243279078 0.2799441668 0.6819873103 0.7243279085 0.2799441686 7.0000000000 
0.7282793309 0.7596534004 0.2308012334 0.7282793309 0.7596534004 0.2308012334 0.7282793309 0.7596534004 0.2308012334 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012334 7.0000000000 
0.7282793309 0.7596534004 0.2308012334 0.7282793309 0.7596534004 0.2308012334 0.7282793309 0.7596534004 0.2308012334 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012333 0.7282793309 0.7596534004 0.2308012334 8.0000000000 
0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 8.0000000000 
0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 0.6747909759 0.7830254183 0.2456382981 9.0000000000 
0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 9.0000000000 
0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 0.7189506524 0.7966530860 0.2189945595 10.0000000000 
0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 10.0000000000 
0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 0.6261894521 0.7891240371 0.1995132750 11.0000000000 
0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 11.0000000000 
0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 0.6562134595 0.8226465853 0.1954158526 12.0000000000 
0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 12.0000000000 
0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 0.7143693066 0.8319350061 0.1870183564 13.0000000000 
0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 13.0000000000 
0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 0.7390568534 0.7370073631 0.1621690442 14.0000000000 
0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 14.0000000000 
0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 0.7269544745 0.7761966171 0.1941747919 15.0000000000 
0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 15.0000000000 
0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 0.7700244480 0.7775354293 0.1561707304 16.0000000000 
0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 16.0000000000 
0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 0.7737418426 0.7839356427 0.1540380951 17.0000000000 
0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 17.0000000000 
0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 0.6927415750 0.7850280064 0.1696876643 18.0000000000 
0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 18.0000000000 
0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 0.7131569723 0.8252211892 0.1597256367 19.0000000000 
0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 19.0000000000 
0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 0.7197111431 0.8228395383 0.1689766788 20.0000000000 
0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 20.0000000000 
0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 0.6706467316 0.8073168655 0.2141252811 21.0000000000 
0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 21.0000000000 
0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 0.6272629657 0.7454982260 0.2776755620 22.0000000000 
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  


==> pictures/State_EA_dis.txt <==
x11 x12 x13 x21 x22 x23 x31 x32 x33 x41 x42 x43 x51 x52 x53 x61 x62 x63 x71 x72 x73 x81 x82 x83 k_set 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 0.0000000000 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 1.0000000000 
0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 1.0000000000 
0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 0.5083243400 0.6439288793 0.5834509648 2.0000000000 
0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 2.0000000000 
0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 0.6050920902 0.6970304271 0.4668859682 3.0000000000 
0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 3.0000000000 
0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 0.5772244873 0.7201808084 0.4176408576 4.0000000000 
0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 4.0000000000 
0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 0.6530681818 0.7571672758 0.3849389413 5.0000000000 
0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 5.0000000000 
0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 0.6943667631 0.7855456014 0.3079511530 6.0000000000 
0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 6.0000000000 
0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 0.7318134656 0.7912080780 0.2510763318 7.0000000000 
0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 7.0000000000 
0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 0.7626491802 0.7741474702 0.2199785105 8.0000000000 
0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 8.0000000000 
0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 0.7320914380 0.8051402678 0.2165289978 9.0000000000 
0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 9.0000000000 
0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 0.7768557614 0.8191514775 0.2346212831 10.0000000000 
0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 10.0000000000 
0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 0.7160016613 0.8553211820 0.2034977325 11.0000000000 
0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 11.0000000000 
0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 0.7107589716 0.8263153564 0.2082111650 12.0000000000 
0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 12.0000000000 
0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 0.7011076772 0.8560731480 0.2280130468 13.0000000000 
0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 13.0000000000 
0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 0.6673465291 0.8028725529 0.1996758423 14.0000000000 
0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 14.0000000000 
0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 0.7151376436 0.7627201054 0.1934383404 15.0000000000 
0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 15.0000000000 
0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 0.7653906537 0.7552561361 0.2027682037 16.0000000000 
0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 16.0000000000 
0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 0.7494138336 0.7528599223 0.2543562670 17.0000000000 
0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 17.0000000000 
0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 0.7458081346 0.7729902572 0.2312785873 18.0000000000 
0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 18.0000000000 
0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 0.7520667524 0.8183922057 0.2625390777 19.0000000000 
0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 19.0000000000 
0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 0.7140444524 0.8226110545 0.2398009856 20.0000000000 
0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 20.0000000000 
0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 0.7259374544 0.8580888436 0.2512812132 21.0000000000 
0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 21.0000000000 
0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 0.6989395837 0.8444174207 0.2940897371 22.0000000000 
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  


==> pictures/State_Euclidean.txt <==
x11 x12 x13 x21 x22 x23 x31 x32 x33 x41 x42 x43 x51 x52 x53 x61 x62 x63 x71 x72 x73 x81 x82 x83 k_set 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 0.0000000000 
0.0776334680 0.1173796569 0.7892133270 0.1616109712 0.7192261228 0.8299115773 0.3704390008 0.6037970218 0.9218904335 0.5910955005 0.6014891374 0.6603391609 0.7562348728 0.9365231514 0.7562850069 0.9452248136 0.3731516437 0.8033063323 0.3409350204 0.3846452313 0.1577847500 0.1653903953 0.7527783046 0.9157790603 1.0000000000 
0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 1.0000000000 
0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 0.5260695219 0.6459568143 0.5834509730 2.0000000000 
0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 2.0000000000 
0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 0.6044983864 0.7151814699 0.4737776816 3.0000000000 
0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 3.0000000000 
0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 0.6605212688 0.7721451521 0.3790231049 4.0000000000 
0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 4.0000000000 
0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 0.6831748486 0.7796009183 0.3244911134 5.0000000000 
0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 5.0000000000 
0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 0.7259993553 0.8236807585 0.2595928907 6.0000000000 
0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 6.0000000000 
0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 0.7624572515 0.8424607515 0.2139314413 7.0000000000 
0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 7.0000000000 
0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 0.7742817402 0.8683620691 0.1839610338 8.0000000000 
0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 8.0000000000 
0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 0.7931113243 0.8946896791 0.1915723830 9.0000000000 
0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 9.0000000000 
0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 0.7502224445 0.9012198448 0.1532579064 10.0000000000 
0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 10.0000000000 
0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 0.7909288406 0.8983597755 0.1487297118 11.0000000000 
0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 11.0000000000 
0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 0.8172174692 0.8967200518 0.1547877043 12.0000000000 
0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 12.0000000000 
0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 0.8387756348 0.9173760414 0.1489115357 13.0000000000 
0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 13.0000000000 
0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 0.8417425752 0.9298397303 0.1665760130 14.0000000000 
0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 14.0000000000 
0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 0.8389618397 0.8893246055 0.1509880275 15.0000000000 
0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 15.0000000000 
0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 0.8343662024 0.8871703148 0.1207904220 16.0000000000 
0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 16.0000000000 
0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 0.8405601978 0.8943052292 0.0966323391 17.0000000000 
0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 17.0000000000 
0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 0.8658546805 0.8514356613 0.0773058757 18.0000000000 
0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 18.0000000000 
0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 0.8926837444 0.8181110620 0.1188522801 19.0000000000 
0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 19.0000000000 
0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 0.9100313783 0.8437860608 0.0962007567 20.0000000000 
0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084   
0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084 0.8678287268 0.8433578610 0.0769606084   
0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874   
0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874 0.8326070309 0.8305591345 0.0615684874   
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  
                                                  


==> pictures/Training_Angle.txt <==
EpisodeReward AverageReward EpisodeQ0 EpisodeNrSet 
-82.6282958984 -82.6282958984 -1.0882915258 0.0000000000 
-104.4994049072 -131.7170410156 -25.2470951080 26.0000000000 
-118.4045562744 -115.8887100220 -71.4026870728 51.0000000000 
-129.6210174561 -124.0283660889 -124.4341354370 76.0000000000 
-139.1756744385 -130.0572509766 -128.6848602295 101.0000000000 
-101.0243759155 -107.8281631470 -118.3945770264 126.0000000000 
-111.6132125854 -124.7268295288 -122.2421264648 151.0000000000 
-101.6226577759 -112.7855682373 -113.5732574463 176.0000000000 
-103.2211303711 -114.5302886963 -116.4175262451 201.0000000000 
-89.0842437744 -114.0438690186 -121.5314025879 227.0000000000 
-121.8522567749 -109.8916015625 -109.7252502441 252.0000000000 
-112.9854278564 -117.3234100342 -102.2313079834 277.0000000000 
-135.0143432617 -123.0709991455 -110.3620986938 302.0000000000 
-108.9266204834 -109.4194717407 -112.3415603638 327.0000000000 
-124.9304656982 -102.9563217163 -95.3347396851 352.0000000000 
-117.6901321411 -111.5206756592 -98.5245437622 377.0000000000 
-88.7062530518 -93.1968994141 -91.4671249390 402.0000000000 
-84.4557571411 -90.4875411987 -85.5270996094 428.0000000000 
-79.8119583130 -106.1344451904 -95.8991317749 453.0000000000 
-82.6116485596 -80.6694946289 -68.6842422485 478.0000000000 
-93.7019119263 -83.8556900024 -77.9990081787 503.0000000000 
-93.9626922607 -88.0437011719 -76.1936874390 528.0000000000 
-97.0247039795 -89.7081832886 -76.0013809204 553.0000000000 
-60.4182090759 -79.4998626709 -69.1801452637 578.0000000000 
-86.5828094482 -75.3645782471 -70.3150253296 603.0000000000 
-63.1003646851 -68.3646316528 -65.8831253052 629.0000000000 
-68.6707916260 -72.2292938232 -63.0879211426 654.0000000000 
-85.4315567017 -77.0344161987 -66.3329162598 679.0000000000 
-74.9959869385 -81.2206192017 -71.8307037354 704.0000000000 
-82.8626937866 -75.6664581299 -72.2558822632 729.0000000000 
-62.9181671143 -78.0131607056 -76.4276046753 754.0000000000 
-83.4981994629 -70.1802062988 -70.5209350586 779.0000000000 
-70.5732574463 -70.3469009399 -69.8171920776 804.0000000000 
-73.2769012451 -68.0941772461 -66.2450561523 829.0000000000 
-64.0680313110 -62.8996353149 -60.2596740723 855.0000000000 
-48.0880966187 -59.9619827271 -58.3133811951 880.0000000000 
-49.3992385864 -57.0147209167 -54.0560150146 905.0000000000 
-50.4234695435 -46.9437522888 -54.8886032104 930.0000000000 
-46.6232109070 -48.7519149780 -50.2491645813 955.0000000000 
-45.8704910278 -49.0296630859 -54.1147499084 980.0000000000 
-63.4199447632 -60.8620529175 -52.7322387695 1005.0000000000 
-75.5569305420 -61.3431396484 -57.2616844177 1030.0000000000 
-36.9564895630 -50.7410354614 -52.8972053528 1056.0000000000 
-37.2991600037 -46.6453628540 -47.5488662720 1081.0000000000 
-34.0760078430 -41.2668304443 -39.8811836243 1106.0000000000 
-40.1341056824 -38.7414817810 -40.3662796021 1131.0000000000 
-31.1776142120 -38.3583145142 -40.3869819641 1156.0000000000 
-36.7965126038 -36.1108474731 -41.1557579041 1181.0000000000 
-34.5338973999 -33.6140441895 -34.5348472595 1206.0000000000 
-26.6379508972 -33.3259582520 -36.4661102295 1231.0000000000 
-25.2899322510 -30.9006385803 -32.7943725586 1257.0000000000 
-28.3780403137 -33.8030204773 -33.5483818054 1282.0000000000 
-26.3183517456 -30.7545204163 -31.3247184753 1307.0000000000 
-27.9266567230 -28.8561096191 -28.8416175842 1332.0000000000 
-35.1346702576 -29.6156826019 -28.1450366974 1357.0000000000 
-26.7066211700 -29.6489448547 -29.6787376404 1382.0000000000 
-25.3667430878 -27.5742912292 -28.3781013489 1407.0000000000 
-29.2330741882 -31.4907283783 -29.3421897888 1432.0000000000 
-29.5816707611 -28.1027717590 -27.0782833099 1457.0000000000 
-28.7242336273 -29.2479972839 -28.3706874847 1483.0000000000 
-31.8574619293 -29.0252037048 -29.5500488281 1508.0000000000 
-31.7898521423 -27.6281986237 -26.6459808350 1533.0000000000 
-30.4321613312 -27.1848087311 -26.4789695740 1558.0000000000 
-32.9123191833 -26.9806613922 -26.0885028839 1583.0000000000 
-26.2048130035 -26.3766326904 -24.4264640808 1608.0000000000 
-27.7285614014 -28.5333557129 -25.4218406677 1633.0000000000 
-24.8781070709 -26.0852565765 -25.3127174377 1658.0000000000 
-25.3374195099 -25.9044704437 -25.3606414795 1684.0000000000 
-27.3275794983 -26.1767768860 -25.1969509125 1709.0000000000 
-25.3087787628 -27.3748588562 -25.9985218048 1734.0000000000 
-28.6044445038 -26.6942596436 -25.4117279053 1759.0000000000 
-24.6476631165 -27.7757968903 -26.9752101898 1784.0000000000 
-27.3175201416 -27.4043979645 -26.7902736664 1809.0000000000 
-27.1315517426 -27.7438507080 -26.7827587128 1834.0000000000 
-31.4593868256 -29.2949676514 -27.5573120117 1859.0000000000 
-26.7294101715 -26.6805324554 -26.7797183990 1885.0000000000 
-28.5805988312 -29.1342525482 -28.2531795502 1910.0000000000 
-27.6540641785 -28.1575775146 -26.8426570892 1935.0000000000 
-26.7004508972 -28.1057243347 -26.5495243073 1960.0000000000 
-28.0816516876 -28.6801242828 -27.4540538788 1985.0000000000 
-29.1890163422 -27.4288291931 -26.6525688171 2010.0000000000 
-26.5679225922 -26.9766998291 -25.9634265900 2035.0000000000 
-28.1956176758 -26.4280643463 -25.2091007233 2060.0000000000 
-25.3304615021 -26.1376705170 -25.1870880127 2086.0000000000 
-26.1397876740 -26.7526206970 -25.7552738190 2111.0000000000 
-26.7559356689 -27.2280235291 -26.3141899109 2136.0000000000 
-29.2186527252 -26.9880943298 -24.8288116455 2161.0000000000 
-26.4657058716 -26.7393531799 -25.2034397125 2186.0000000000 
-24.6095237732 -25.3780441284 -25.2833080292 2211.0000000000 
-23.8280525208 -24.9765453339 -23.8427162170 2236.0000000000 
-27.3271522522 -25.6074867249 -24.2347049713 2261.0000000000 
-25.5132236481 -25.9543037415 -24.3313674927 2286.0000000000 
-26.4228305817 -26.0902900696 -25.0680541992 2312.0000000000 
-26.5055923462 -25.2112388611 -23.8762302399 2337.0000000000 
-23.5114860535 -24.4898948669 -23.0011768341 2362.0000000000 
-25.5023460388 -24.2139244080 -23.0733947754 2387.0000000000 
-25.3435401917 -24.0974788666 -22.9890689850 2412.0000000000 
-22.5701141357 -23.8986778259 -22.9442424774 2437.0000000000 
-23.5156631470 -23.4048366547 -22.3231010437 2462.0000000000 
-23.8172607422 -23.9684581757 -22.8340759277 2487.0000000000 
-24.0855979919 -23.9603080750 -22.8102779388 2513.0000000000 
-22.6189823151 -23.2300949097 -22.3858280182 2538.0000000000 
-23.3536052704 -23.3740348816 -22.6424121857 2563.0000000000 
-23.1953601837 -23.1535892487 -21.9981975555 2588.0000000000 
-23.6757602692 -23.6482582092 -22.5279655457 2613.0000000000 
-22.7323341370 -22.7658252716 -21.7332458496 2638.0000000000 
-22.8516159058 -23.2170391083 -21.7903671265 2663.0000000000 
-22.2331104279 -23.1267299652 -21.8628387451 2688.0000000000 
-23.0233249664 -22.9097652435 -21.6535549164 2714.0000000000 
-22.4899291992 -23.0201301575 -21.6544055939 2739.0000000000 
-22.9112796783 -23.1424465179 -22.0074043274 2764.0000000000 
-22.9106922150 -22.8310508728 -21.7076320648 2789.0000000000 
-22.2893638611 -22.8273735046 -21.5366077423 2814.0000000000 
-22.6827049255 -23.0560398102 -21.7429389954 2839.0000000000 
-23.5844764709 -23.8968143463 -22.3400592804 2864.0000000000 
-22.7875194550 -23.2808132172 -21.9805526733 2889.0000000000 
-23.1058788300 -22.6636085510 -21.3546886444 2914.0000000000 
-22.9290447235 -23.4215106964 -22.0926799774 2940.0000000000 
-23.7208271027 -22.8710117340 -22.1133251190 2965.0000000000 
-22.7421588898 -23.3272647858 -21.6217460632 2990.0000000000 
-22.4649639130 -22.6551456451 -21.7005672455 3015.0000000000 
-22.4036407471 -22.6401844025 -21.2033348083 3040.0000000000 
-22.5193367004 -22.6359424591 -21.5115795135 3065.0000000000 
-22.9245910645 -22.9357089996 -21.5876045227 3090.0000000000 
-23.2529335022 -22.9222545624 -21.7639617920 3115.0000000000 
-22.6403713226 -23.2118377686 -21.8769493103 3141.0000000000 
-23.0400581360 -22.6011810303 -21.2553977966 3166.0000000000 
-23.0147075653 -22.7917270660 -21.5110054016 3191.0000000000 
-22.8762054443 -22.5977573395 -21.4383106232 3216.0000000000 
-22.9699516296 -22.6778869629 -21.4641094208 3241.0000000000 
-22.1656379700 -22.8807640076 -21.2315788269 3266.0000000000 
-22.6306629181 -22.3597373962 -21.2602996826 3291.0000000000 
-23.7157421112 -22.9572830200 -21.9020843506 3316.0000000000 
-22.7747783661 -22.5602798462 -21.5848445892 3342.0000000000 
-22.4508380890 -22.7163448334 -21.5233364105 3367.0000000000 
-23.1689796448 -22.8853111267 -22.2987270355 3392.0000000000 
-23.2616786957 -23.5398769379 -22.2362003326 3417.0000000000 
-22.1082115173 -22.8270988464 -21.9947280884 3442.0000000000 
-22.6448688507 -22.7739696503 -21.6377468109 3467.0000000000 
-22.5743007660 -22.5102081299 -21.2574005127 3492.0000000000 
-22.5237541199 -22.9102764130 -21.3768329620 3517.0000000000 
-22.7534656525 -22.8249282837 -21.3100166321 3543.0000000000 
-22.7192554474 -22.6303977966 -21.7411098480 3568.0000000000 
-22.4401111603 -23.3472156525 -22.4405212402 3593.0000000000 
-22.1102199554 -22.8680000305 -21.0405559540 3618.0000000000 
-22.6711120605 -23.4816322327 -22.3993988037 3643.0000000000 
-23.1194705963 -22.6567878723 -21.9419307709 3668.0000000000 
-23.0750541687 -22.9040908813 -21.9737815857 3693.0000000000 
-22.2565269470 -22.4488735199 -21.3189163208 3718.0000000000 
-22.5435581207 -22.6396198273 -21.3377914429 3743.0000000000 
-23.3025703430 -22.8025817871 -21.2024631500 3769.0000000000 
-23.9333190918 -23.0564937592 -21.7632865906 3794.0000000000 
-22.4419822693 -22.7684020996 -21.6549491882 3819.0000000000 
-23.8045196533 -22.9722690582 -21.9988460541 3844.0000000000 
-22.6532611847 -22.7226066589 -21.4914569855 3869.0000000000 
-23.2244110107 -22.8622684479 -21.7665634155 3894.0000000000 
-22.2448043823 -22.7027549744 -21.5481128693 3919.0000000000 
-22.4244556427 -22.4318027496 -21.1357746124 3944.0000000000 
-22.1824493408 -22.5609016418 -20.9516677856 3970.0000000000 
-23.0496730804 -23.0846366882 -22.0384540558 3995.0000000000 
-23.0444507599 -22.7256736755 -21.4832782745 4020.0000000000 
-23.3507289886 -23.8783092499 -22.3076019287 4045.0000000000 
-22.0806903839 -22.8703880310 -21.4085254669 4070.0000000000 
-23.7563648224 -23.1669654846 -21.8243312836 4095.0000000000 
-22.4679107666 -23.6363220215 -22.4228992462 4120.0000000000 
-22.9502811432 -22.5717506409 -21.5358161926 4145.0000000000 
-22.5312461853 -22.9312953949 -21.7252292633 4171.0000000000 
-22.8166351318 -23.1246852875 -22.3132209778 4196.0000000000 
-23.0327110291 -23.2609920502 -22.0065135956 4221.0000000000 
-23.5065155029 -23.2408714294 -21.8911418915 4246.0000000000 
-22.6989574432 -22.3415908813 -21.2290744781 4271.0000000000 
-22.3898010254 -23.2908134460 -21.8217678070 4296.0000000000 
-22.8618412018 -22.5769004822 -21.8599605560 4321.0000000000 
-23.0936126709 -23.0011940002 -21.8840122223 4346.0000000000 
-24.0127258301 -22.4273033142 -21.3110752106 4371.0000000000 
-22.8651828766 -22.7020778656 -21.1873207092 4397.0000000000 
-23.2470779419 -23.8568115234 -22.2833366394 4422.0000000000 
-27.4885005951 -25.2571449280 -24.2732143402 4447.0000000000 
-22.7954978943 -23.3851814270 -21.4381351471 4472.0000000000 
-22.4663639069 -22.8875541687 -21.7771358490 4497.0000000000 
-22.7517337799 -23.3746891022 -22.0778903961 4522.0000000000 
-23.9540615082 -22.9384555817 -21.6703357697 4547.0000000000 
-22.8583850861 -22.9522819519 -21.6891078949 4572.0000000000 
-22.6278095245 -23.1807327271 -22.1064033508 4598.0000000000 
-22.4879283905 -23.0918025970 -22.1614284515 4623.0000000000 
-24.2739353180 -23.0912380219 -22.2775096893 4648.0000000000 
-22.4942321777 -23.0006713867 -22.2476501465 4673.0000000000 
-23.3602886200 -23.0842247009 -22.5856151581 4698.0000000000 
-22.4369735718 -23.1760063171 -21.7611141205 4723.0000000000 
-22.4618282318 -22.8313026428 -21.2186775208 4748.0000000000 
-22.6045398712 -22.9677467346 -21.1874542236 4773.0000000000 
-23.5867633820 -22.9114475250 -21.6145439148 4799.0000000000 
-22.4965515137 -22.6259059906 -21.0410461426 4824.0000000000 
-22.4693927765 -23.0150794983 -21.6076412201 4849.0000000000 
-22.9937667847 -23.7059326172 -21.8953018188 4874.0000000000 
-23.5468826294 -23.3959274292 -22.5926609039 4899.0000000000 
-23.1139221191 -23.7013473511 -22.4947738647 4924.0000000000 
-25.1772079468 -23.1323947906 -21.6075439453 4949.0000000000 
-23.1054401398 -23.0108833313 -22.1490364075 4974.0000000000 
-23.4773464203 -23.2490196228 -22.2006282806 4999.0000000000 


==> pictures/Training_Euclidean.txt <==
EpisodeReward AverageReward EpisodeQ0 EpisodeNrSet 
-91.9595031738 -91.9595031738 -1.0882887840 0.0000000000 
-115.2735748291 -116.1640014648 -72.1520538330 51.0000000000 
-125.6950759888 -121.4030990601 -127.1585922241 101.0000000000 
-115.8943634033 -116.2709732056 -111.3256759644 151.0000000000 
-97.2305526733 -110.4800262451 -113.5080718994 201.0000000000 
-131.0304870605 -117.4196548462 -107.6586608887 252.0000000000 
-115.2713165283 -120.3376464844 -113.6902084351 302.0000000000 
-137.9478607178 -113.5461578369 -100.3271484375 352.0000000000 
-117.8896636963 -123.5434417725 -109.6329574585 402.0000000000 
-95.5868301392 -116.3799667358 -108.2710800171 453.0000000000 
-129.6538238525 -113.0682830811 -103.4338912964 503.0000000000 
-119.8835906982 -121.6161270142 -108.3806304932 553.0000000000 
-126.8432922363 -116.3238906860 -105.7158050537 603.0000000000 
-111.2238388062 -112.3006973267 -106.6041259766 654.0000000000 
-92.1222000122 -98.9237136841 -89.6170654297 704.0000000000 
-110.2476654053 -123.6720581055 -126.8212661743 754.0000000000 
-89.6335372925 -94.0473175049 -87.3206558228 804.0000000000 
-72.5410003662 -86.3554306030 -82.9144744873 855.0000000000 
-90.7167510986 -99.5702438354 -103.2912673950 905.0000000000 
-92.0927886963 -87.2574005127 -86.3350601196 955.0000000000 
-125.2543792725 -117.4874420166 -102.5822753906 1005.0000000000 
-111.1392822266 -130.8496551514 -119.9707489014 1056.0000000000 
-133.2538604736 -141.3448486328 -136.1470184326 1106.0000000000 
-113.9643859863 -128.5249938965 -124.7621307373 1156.0000000000 
-133.1970367432 -125.2105102539 -119.6691360474 1206.0000000000 
-153.3548583984 -132.6304931641 -118.6797714233 1257.0000000000 
-119.8580932617 -125.4724502563 -125.4520721436 1307.0000000000 
-108.5332031250 -126.8557357788 -114.7495956421 1357.0000000000 
-120.4884567261 -126.9461898804 -127.1524581909 1407.0000000000 
-126.8290939331 -135.0754089355 -130.4867858887 1458.0000000000 
-145.2253417969 -140.8480529785 -132.4903411865 1508.0000000000 
-148.2879180908 -154.4899139404 -149.5272979736 1558.0000000000 
-129.1239318848 -141.0086059570 -137.4556884766 1608.0000000000 
-172.9170074463 -167.4362792969 -166.1266174316 1659.0000000000 
-172.1795349121 -165.6893005371 -159.4883880615 1709.0000000000 
-166.2122497559 -155.1995391846 -147.8888397217 1759.0000000000 
-150.4969482422 -167.0914001465 -162.8116760254 1809.0000000000 
-181.1715698242 -166.2863769531 -166.0308837891 1860.0000000000 
-144.9522094727 -165.0386657715 -152.9142913818 1910.0000000000 
-161.3064727783 -165.3782196045 -154.4651794434 1960.0000000000 
-210.2429809570 -177.3327941895 -172.5941162109 2010.0000000000 
-191.7137756348 -198.2604675293 -196.8934020996 2061.0000000000 
-183.0696716309 -179.6020202637 -170.0412750244 2111.0000000000 
-188.7926177979 -189.0720214844 -170.9252319336 2161.0000000000 
-194.9512939453 -167.7277832031 -159.0416107178 2211.0000000000 
-191.5156250000 -170.5671691895 -159.1818695068 2262.0000000000 
-187.8192138672 -154.8963928223 -135.2426452637 2312.0000000000 
-136.6063385010 -139.9709777832 -130.3951416016 2362.0000000000 
-187.0894165039 -170.6460876465 -181.5846099854 2412.0000000000 
-166.9705200195 -164.8516845703 -161.3853759766 2463.0000000000 
-173.7104797363 -176.4638366699 -174.3254699707 2513.0000000000 
-146.9292297363 -150.8299255371 -136.1678161621 2563.0000000000 
-124.0641479492 -147.3135528564 -154.7577514648 2613.0000000000 
-140.5725250244 -143.1071319580 -135.1517028809 2664.0000000000 
-166.0384521484 -177.8502197266 -171.5606689453 2714.0000000000 
-189.5942993164 -189.0083312988 -189.2188568115 2764.0000000000 
-176.2295379639 -185.5937652588 -173.2241363525 2814.0000000000 
-193.0688476562 -192.9924774170 -188.4426574707 2865.0000000000 
-183.1081085205 -196.0706787109 -194.1603088379 2915.0000000000 
-218.8031616211 -205.2571258545 -193.8276214600 2965.0000000000 
-208.9201965332 -201.5814208984 -197.9471435547 3015.0000000000 
-213.9461975098 -193.4888153076 -193.4105682373 3066.0000000000 
-186.2135162354 -192.5653533936 -170.2613372803 3116.0000000000 
-190.4238586426 -187.6114044189 -184.3143157959 3166.0000000000 
-179.3371276855 -184.8677520752 -174.4291229248 3216.0000000000 
-166.3953247070 -180.9691162109 -175.3156585693 3267.0000000000 
-165.9702606201 -150.2017822266 -158.8154907227 3317.0000000000 
-131.0444335938 -139.7242126465 -119.8150100708 3367.0000000000 
-113.9235992432 -113.1289825439 -91.4218597412 3417.0000000000 
-107.6915664673 -106.8889389038 -100.9232406616 3467.0000000000 
-81.3112716675 -89.3831710815 -84.9760284424 3518.0000000000 
-118.8093109131 -103.3281707764 -95.9718322754 3568.0000000000 
-117.0610580444 -105.6916275024 -104.7933502197 3618.0000000000 
-106.1846160889 -105.8706893921 -95.8638305664 3668.0000000000 
-92.4346923828 -105.2462615967 -100.6319732666 3719.0000000000 
-91.8571319580 -92.7230072021 -97.0043411255 3769.0000000000 
-108.0119400024 -97.2562408447 -95.2179107666 3819.0000000000 
-90.9430770874 -105.4146957397 -100.4605331421 3869.0000000000 
-127.8018951416 -110.5887603760 -102.3624954224 3920.0000000000 
-84.4761657715 -77.6918106079 -88.9522781372 3970.0000000000 
-106.3541870117 -108.0842437744 -105.6972198486 4020.0000000000 
-103.7587356567 -106.1966323853 -92.6789627075 4070.0000000000 
-112.6739196777 -108.2347412109 -106.4606018066 4121.0000000000 
-73.3369064331 -91.6971282959 -93.6799697876 4171.0000000000 
-83.4624633789 -111.8599853516 -105.0457000732 4221.0000000000 
-102.8532943726 -97.1987915039 -93.7114486694 4271.0000000000 
-107.7192077637 -96.1434936523 -91.4041442871 4322.0000000000 
-90.4798049927 -90.4015579224 -95.4477767944 4372.0000000000 
-116.1000976562 -102.3808441162 -96.6453552246 4422.0000000000 
-106.2866973877 -94.4607391357 -92.9513092041 4472.0000000000 
-70.3908157349 -82.3916168213 -86.1772155762 4523.0000000000 
-106.7968139648 -98.0792541504 -89.0470123291 4573.0000000000 
-81.4968261719 -85.8905487061 -85.3796768188 4623.0000000000 
-107.7207946777 -106.3242034912 -98.9206771851 4673.0000000000 
-97.8011550903 -93.5661621094 -84.0747833252 4724.0000000000 
-101.6952972412 -95.3408050537 -92.6844558716 4774.0000000000 
-89.6073608398 -88.7650375366 -87.5834121704 4824.0000000000 
-86.1046218872 -79.4001617432 -83.3181152344 4874.0000000000 
-74.3203887939 -89.1957473755 -87.4154510498 4925.0000000000 
-92.5535202026 -96.4084701538 -87.0368194580 4975.0000000000 
-72.7745208740 -92.0484008789 -83.7122726440 5025.0000000000 
-110.8896560669 -87.0772323608 -92.3131332397 5075.0000000000 
-82.8359985352 -75.1679077148 -74.2036132812 5126.0000000000 
-83.5638275146 -87.8919906616 -79.4098434448 5176.0000000000 
-86.1191558838 -82.0958862305 -81.4573287964 5226.0000000000 
-88.2607574463 -84.9196014404 -73.9363174438 5276.0000000000 
-82.4589462280 -87.0215301514 -80.1997299194 5327.0000000000 
-93.6615753174 -81.8927459717 -79.8203048706 5377.0000000000 
-55.3781890869 -88.8552780151 -79.9175415039 5427.0000000000 
-85.1617431641 -78.0679473877 -74.1866226196 5477.0000000000 
-92.2877426147 -72.9028015137 -81.3016815186 5528.0000000000 
-101.9968414307 -88.1752319336 -75.9800338745 5578.0000000000 
-78.6116409302 -83.2249679565 -83.1562500000 5628.0000000000 
-87.8271789551 -77.1191253662 -77.4358749390 5678.0000000000 
-57.8814544678 -70.2970733643 -82.5716476440 5729.0000000000 
-77.9979095459 -73.5973129272 -72.2643966675 5779.0000000000 
-82.2034301758 -80.4519577026 -75.5396270752 5829.0000000000 
-63.3790473938 -72.7398300171 -76.9959487915 5879.0000000000 
-76.7255249023 -75.7036285400 -69.5653686523 5930.0000000000 
-81.6455230713 -77.5871582031 -67.1577301025 5980.0000000000 
-85.0686569214 -75.7991485596 -71.9270019531 6030.0000000000 
-76.6189956665 -67.8456726074 -66.3531646729 6080.0000000000 
-83.5661773682 -76.6137542725 -69.1209106445 6131.0000000000 
-69.0078582764 -79.1967315674 -73.3366470337 6181.0000000000 
-88.9481124878 -76.1524276733 -69.7827529907 6231.0000000000 
-75.8415069580 -73.3853607178 -64.8919525146 6281.0000000000 
-43.9348220825 -51.3055839539 -55.1394844055 6332.0000000000 
-29.6162033081 -37.8068847656 -37.7285804749 6382.0000000000 
-31.9227790833 -30.9658050537 -31.2237777710 6432.0000000000 
-23.8240585327 -23.8973083496 -22.7432384491 6482.0000000000 
-23.8998413086 -25.1296634674 -23.9709472656 6533.0000000000 
-28.5871181488 -27.7048854828 -26.3179473877 6583.0000000000 
-26.1640949249 -26.1261482239 -25.8087215424 6633.0000000000 
-26.1038093567 -26.6129035950 -24.4871501923 6683.0000000000 
-28.2678356171 -27.2847175598 -26.6572856903 6733.0000000000 
-26.5155487061 -25.5763969421 -24.0605487823 6784.0000000000 
-24.2414360046 -24.6651725769 -24.0138988495 6834.0000000000 
-25.7909927368 -25.3846035004 -24.2576179504 6884.0000000000 
-26.1255416870 -24.1597690582 -21.8478126526 6934.0000000000 
-25.1757240295 -24.1293087006 -22.5643215179 6985.0000000000 
-24.6229057312 -23.3561820984 -23.2053737640 7035.0000000000 
-21.7423973083 -23.4956169128 -21.9263515472 7085.0000000000 
-23.1695384979 -24.1680564880 -23.0043773651 7135.0000000000 
-22.4738368988 -23.7104454041 -22.7814216614 7186.0000000000 
-23.6676826477 -23.0783119202 -22.2265644073 7236.0000000000 
-21.9213180542 -23.6888465881 -24.1097106934 7286.0000000000 
-21.7989501953 -23.2686901093 -21.9355487823 7336.0000000000 
-22.8457622528 -22.4592475891 -21.5510234833 7387.0000000000 
-22.7281799316 -22.0576934814 -21.0911598206 7437.0000000000 
-21.5246353149 -21.7304763794 -20.8642234802 7487.0000000000 
-21.3594970703 -21.9852828979 -20.8524532318 7537.0000000000 
-23.0734710693 -21.7988948822 -20.0480022430 7588.0000000000 
-21.2695999146 -21.8558197021 -20.1444473267 7638.0000000000 
-23.0460128784 -21.3082675934 -19.9825115204 7688.0000000000 
-20.5894317627 -21.1854820251 -20.2380561829 7738.0000000000 
-21.1404094696 -21.1531028748 -20.4665451050 7789.0000000000 
-22.0615177155 -21.6934185028 -20.3063373566 7839.0000000000 
-20.8027420044 -20.9662742615 -19.8642044067 7889.0000000000 
-21.5446758270 -20.7941341400 -19.7709655762 7939.0000000000 
-22.3346157074 -21.3923320770 -20.4384269714 7990.0000000000 
-21.2709999084 -21.4401111603 -20.1075477600 8040.0000000000 
-21.1374816895 -21.5722312927 -20.6093978882 8090.0000000000 
-20.8067836761 -20.8414974213 -20.2132911682 8140.0000000000 
-20.7805690765 -20.5518074036 -19.6465263367 8191.0000000000 
-20.7127170563 -20.6721992493 -19.9541816711 8241.0000000000 
-20.8918952942 -21.0427513123 -20.2287979126 8291.0000000000 
-20.9680786133 -21.2770843506 -20.1940994263 8341.0000000000 
-21.9816837311 -21.2124214172 -20.2418365479 8392.0000000000 
-20.4573287964 -20.9177913666 -20.0785350800 8442.0000000000 
-21.0243949890 -20.6706733704 -19.5568122864 8492.0000000000 
-21.3936996460 -20.7622413635 -20.5799942017 8542.0000000000 
-21.2457771301 -20.9398555756 -19.6652126312 8593.0000000000 
-20.6291332245 -20.4008617401 -19.2385272980 8643.0000000000 
-20.8929138184 -20.7891731262 -20.0283699036 8693.0000000000 
-20.1864604950 -20.5072708130 -19.2934055328 8743.0000000000 
-19.9394359589 -20.3943214417 -19.5190162659 8794.0000000000 
-20.1460266113 -20.1783332825 -19.3507995605 8844.0000000000 
-20.0303440094 -21.8460731506 -20.1238822937 8894.0000000000 
-19.7197875977 -20.6463584900 -19.3861713409 8944.0000000000 
-20.1831607819 -20.2806434631 -19.3472366333 8995.0000000000 
-21.0674076080 -21.0280647278 -19.8564853668 9045.0000000000 
-20.5458316803 -20.8975486755 -20.3115177155 9095.0000000000 
-20.5373821259 -20.8131523132 -19.7734489441 9145.0000000000 
-20.8204689026 -21.2279129028 -19.9188442230 9196.0000000000 
-21.0218200684 -20.9093589783 -19.8474578857 9246.0000000000 
-20.6704826355 -20.6233539581 -19.8797454834 9296.0000000000 
-20.5585365295 -20.3222770691 -19.5237617493 9346.0000000000 
-20.7371006012 -21.2149219513 -20.7428302765 9397.0000000000 
-21.1700401306 -20.7742042542 -19.9748783112 9447.0000000000 
-22.7872409821 -20.9412422180 -19.9794082642 9497.0000000000 
-21.6337356567 -20.5782833099 -19.7827224731 9547.0000000000 
-20.5543842316 -20.3090629578 -19.5115871429 9598.0000000000 
-22.2063655853 -21.2951431274 -20.4382324219 9648.0000000000 
-20.7220573425 -20.6393947601 -20.0951862335 9698.0000000000 
-19.9330043793 -20.1811790466 -19.2835865021 9748.0000000000 
-20.7813262939 -20.9019126892 -19.7380676270 9799.0000000000 
-20.0574302673 -20.3459815979 -19.3457050323 9849.0000000000 
-20.7857189178 -20.3312568665 -19.5767650604 9899.0000000000 
-21.0492649078 -20.6547470093 -19.5697441101 9949.0000000000 
-20.3357620239 -20.6118679047 -19.5695152283 9999.0000000000 


==> pictures/ang_ep0.93_op1.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
1.0000000000 0.123106 0.147131 0.147131 0.248505 0.361590 0.361590 0.248161 0.465144 0.533342 0.702426 0.594912 0.539483 0.876689 0.835039 
2.0000000000 0.185419 0.298772 0.298772 0.276101 0.422471 0.422471 0.414476 0.515747 0.516270 0.648890 0.516779 0.449457 0.790782 0.517483 
3.0000000000 0.230485 0.455179 0.455179 0.321900 0.456168 0.456168 0.455976 0.468632 0.456922 0.485518 0.456920 0.456468 0.654599 0.456910 
4.0000000000 0.275846 0.464537 0.464537 0.446804 0.464539 0.464539 0.464538 0.464547 0.464540 0.464592 0.464540 0.464539 0.464882 0.464540 
5.0000000000 0.358590 0.463206 0.463206 0.450592 0.463206 0.463206 0.463206 0.463206 0.463206 0.463206 0.463206 0.463206 0.463206 0.463206 
6.0000000000 0.454706 0.454956 0.454956 0.454930 0.454956 0.454956 0.454956 0.454956 0.454956 0.454956 0.454956 0.454956 0.454956 0.454956 
7.0000000000 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 
8.0000000000 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 
9.0000000000 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 
10.0000000000 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 0.454936 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.93_op2.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
1.0000000000 0.000000 0.651292 0.651292 0.081485 0.637852 0.637852 0.710705 0.390777 0.535807 0.346340 0.597881 0.751793 0.123311 0.918004 
2.0000000000 0.040491 0.673134 0.673134 0.153732 0.648263 0.648263 0.676535 0.543152 0.613195 0.519051 0.614082 0.622716 0.233258 0.616984 
3.0000000000 0.096768 0.623283 0.623283 0.239699 0.622825 0.622825 0.622919 0.559458 0.622472 0.589913 0.622473 0.622682 0.428543 0.622478 
4.0000000000 0.167692 0.572741 0.572741 0.534429 0.572734 0.572734 0.572736 0.572216 0.572730 0.572428 0.572730 0.572732 0.570863 0.572730 
5.0000000000 0.345193 0.569581 0.569581 0.542524 0.569581 0.569581 0.569581 0.569581 0.569581 0.569581 0.569581 0.569581 0.569581 0.569581 
6.0000000000 0.551350 0.551885 0.551885 0.551829 0.551885 0.551885 0.551885 0.551885 0.551885 0.551885 0.551885 0.551885 0.551885 0.551885 
7.0000000000 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 
8.0000000000 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 
9.0000000000 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 
10.0000000000 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 0.551843 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.93_op3.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
1.0000000000 0.746211 0.698565 0.698565 0.834039 0.833403 0.833403 0.749080 0.894646 0.893629 0.947975 0.876183 0.858479 0.876689 0.914961 
2.0000000000 0.789854 0.777657 0.777657 0.823997 0.824920 0.824920 0.815948 0.876546 0.867261 0.894945 0.867265 0.836469 0.911831 0.867006 
3.0000000000 0.806822 0.838665 0.838665 0.829215 0.839039 0.839039 0.838965 0.843665 0.839324 0.845715 0.839323 0.839152 0.894798 0.839319 
4.0000000000 0.817934 0.843399 0.843399 0.840769 0.843400 0.843400 0.843399 0.843430 0.843400 0.843428 0.843400 0.843400 0.843579 0.843400 
5.0000000000 0.828986 0.843216 0.843216 0.841513 0.843216 0.843216 0.843216 0.843216 0.843216 0.843216 0.843216 0.843216 0.843216 0.843216 
6.0000000000 0.842060 0.842094 0.842094 0.842091 0.842094 0.842094 0.842094 0.842094 0.842094 0.842094 0.842094 0.842094 0.842094 0.842094 
7.0000000000 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 
8.0000000000 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 
9.0000000000 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 
10.0000000000 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 0.842092 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.97_op1.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
1.0000000000 0.123106 0.081691 0.081691 0.126894 0.332326 0.332326 0.084992 0.500000 0.450054 0.873311 0.667525 0.832216 0.876689 0.876543 
2.0000000000 0.125000 0.082791 0.082791 0.125000 0.455538 0.455538 0.082791 0.404294 0.456104 0.875000 0.582069 0.792486 0.875000 0.792922 
3.0000000000 0.125000 0.082791 0.082791 0.125000 0.470496 0.470496 0.082791 0.470329 0.470496 0.875000 0.563113 0.722815 0.875000 0.722817 
4.0000000000 0.125000 0.082791 0.082791 0.125000 0.554827 0.554827 0.082791 0.554825 0.554827 0.875000 0.555612 0.556779 0.875000 0.556779 
5.0000000000 0.125000 0.082791 0.082791 0.125000 0.555497 0.555497 0.082791 0.555497 0.555497 0.875000 0.555497 0.555497 0.875000 0.555497 
6.0000000000 0.125000 0.082791 0.082791 0.125000 0.555497 0.555497 0.082791 0.555497 0.555497 0.875000 0.555497 0.555497 0.875000 0.555497 
7.0000000000 0.125000 0.082791 0.082791 0.125000 0.555497 0.555497 0.082791 0.555497 0.555497 0.875000 0.555497 0.555497 0.875000 0.555497 
8.0000000000 0.125000 0.082791 0.082791 0.125000 0.555497 0.555497 0.082791 0.555497 0.555497 0.875000 0.555497 0.555497 0.875000 0.555497 
9.0000000000 0.125000 0.082791 0.082791 0.125000 0.555497 0.555497 0.082791 0.555497 0.555497 0.875000 0.555497 0.555497 0.875000 0.555497 
10.0000000000 0.125000 0.082791 0.082791 0.125000 0.555497 0.555497 0.082791 0.555497 0.555497 0.875000 0.555497 0.555497 0.875000 0.555497 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.97_op2.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
1.0000000000 0.000000 0.747536 0.747536 0.000000 0.500000 0.500000 0.752488 0.373735 0.500012 0.126689 0.750908 0.916488 0.123311 1.000000 
2.0000000000 0.000000 0.749187 0.749187 0.000000 0.524779 0.524779 0.749187 0.468037 0.524777 0.125000 0.694611 0.889556 0.125000 0.890060 
3.0000000000 0.000000 0.749187 0.749187 0.000000 0.547114 0.547114 0.749187 0.546897 0.547114 0.125000 0.645711 0.825041 0.125000 0.825043 
4.0000000000 0.000000 0.749187 0.749187 0.000000 0.639509 0.639509 0.749187 0.639507 0.639509 0.125000 0.640374 0.641659 0.125000 0.641659 
5.0000000000 0.000000 0.749187 0.749187 0.000000 0.640246 0.640246 0.749187 0.640246 0.640246 0.125000 0.640246 0.640246 0.125000 0.640246 
6.0000000000 0.000000 0.749187 0.749187 0.000000 0.640246 0.640246 0.749187 0.640246 0.640246 0.125000 0.640246 0.640246 0.125000 0.640246 
7.0000000000 0.000000 0.749187 0.749187 0.000000 0.640246 0.640246 0.749187 0.640246 0.640246 0.125000 0.640246 0.640246 0.125000 0.640246 
8.0000000000 0.000000 0.749187 0.749187 0.000000 0.640246 0.640246 0.749187 0.640246 0.640246 0.125000 0.640246 0.640246 0.125000 0.640246 
9.0000000000 0.000000 0.749187 0.749187 0.000000 0.640246 0.640246 0.749187 0.640246 0.640246 0.125000 0.640246 0.640246 0.125000 0.640246 
10.0000000000 0.000000 0.749187 0.749187 0.000000 0.640246 0.640246 0.749187 0.640246 0.640246 0.125000 0.640246 0.640246 0.125000 0.640246 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.97_op3.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
1.0000000000 0.746211 0.665845 0.665845 0.753789 0.832326 0.832326 0.667496 1.000000 0.900289 0.873311 1.000000 0.917784 0.876689 0.873457 
2.0000000000 0.750000 0.666396 0.666396 0.750000 0.912340 0.912340 0.666396 0.891816 0.912760 0.875000 0.893057 0.930201 0.875000 0.929946 
3.0000000000 0.750000 0.666396 0.666396 0.750000 0.904488 0.904488 0.666396 0.904498 0.904488 0.875000 0.911791 0.917791 0.875000 0.917792 
4.0000000000 0.750000 0.666396 0.666396 0.750000 0.909284 0.909284 0.666396 0.909284 0.909284 0.875000 0.909326 0.909388 0.875000 0.909388 
5.0000000000 0.750000 0.666396 0.666396 0.750000 0.909319 0.909319 0.666396 0.909319 0.909319 0.875000 0.909319 0.909319 0.875000 0.909319 
6.0000000000 0.750000 0.666396 0.666396 0.750000 0.909319 0.909319 0.666396 0.909319 0.909319 0.875000 0.909319 0.909319 0.875000 0.909319 
7.0000000000 0.750000 0.666396 0.666396 0.750000 0.909319 0.909319 0.666396 0.909319 0.909319 0.875000 0.909319 0.909319 0.875000 0.909319 
8.0000000000 0.750000 0.666396 0.666396 0.750000 0.909319 0.909319 0.666396 0.909319 0.909319 0.875000 0.909319 0.909319 0.875000 0.909319 
9.0000000000 0.750000 0.666396 0.666396 0.750000 0.909319 0.909319 0.666396 0.909319 0.909319 0.875000 0.909319 0.909319 0.875000 0.909319 
10.0000000000 0.750000 0.666396 0.666396 0.750000 0.909319 0.909319 0.666396 0.909319 0.909319 0.875000 0.909319 0.909319 0.875000 0.909319 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.99_op1.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
1.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
2.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
3.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
4.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
5.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
6.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
7.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
8.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
9.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
10.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.99_op2.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
1.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.874434 0.875566 0.000000 1.000000 
2.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
3.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
4.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
5.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
6.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
7.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
8.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
9.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
10.0000000000 0.000000 0.625000 0.625000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.875000 0.875000 0.000000 1.000000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/ang_ep0.99_op3.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
1.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
2.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
3.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
4.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
5.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
6.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
7.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
8.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
9.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
10.0000000000 0.500000 0.625000 0.625000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.1_op1.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
1.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
2.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
3.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
4.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
5.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
6.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
7.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
8.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
9.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
10.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.1_op2.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
1.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
2.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
3.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
4.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
5.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
6.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
7.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
8.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
9.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
10.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.1_op3.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
1.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
2.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
3.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
4.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
5.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
6.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
7.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
8.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
9.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
10.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.4_op1.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
1.0000000000 0.000000 0.000000 0.125000 0.375000 0.333333 0.333333 0.125000 0.500000 0.450000 0.625000 0.666667 0.833333 1.000000 0.875000 
2.0000000000 0.000000 0.000000 0.125000 0.487500 0.448333 0.448333 0.125000 0.436111 0.469048 0.436111 0.706250 0.791667 1.000000 0.791667 
3.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
4.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
5.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
6.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
7.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
8.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
9.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
10.0000000000 0.000000 0.000000 0.125000 0.454239 0.454239 0.454239 0.125000 0.454239 0.454239 0.454239 0.763194 0.763194 1.000000 0.763194 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.4_op2.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
1.0000000000 0.125000 0.125000 1.000000 0.125000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 0.916667 0.000000 1.000000 
2.0000000000 0.125000 0.125000 1.000000 0.281250 0.400000 0.400000 1.000000 0.354167 0.410714 0.354167 0.791667 0.888889 0.000000 0.888889 
3.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
4.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
5.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
6.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
7.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
8.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
9.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
10.0000000000 0.125000 0.125000 1.000000 0.366716 0.366716 0.366716 1.000000 0.366716 0.366716 0.366716 0.856481 0.856481 0.000000 0.856481 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.4_op3.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
1.0000000000 0.375000 0.375000 0.875000 1.000000 0.833333 0.833333 0.875000 0.937500 0.900000 0.875000 1.000000 0.916667 1.000000 0.875000 
2.0000000000 0.375000 0.375000 0.875000 0.928125 0.875833 0.875833 0.875000 0.896528 0.911310 0.896528 0.922917 0.930556 1.000000 0.930556 
3.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
4.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
5.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
6.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
7.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
8.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
9.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
10.0000000000 0.375000 0.375000 0.875000 0.897359 0.897359 0.897359 0.875000 0.897359 0.897359 0.897359 0.928009 0.928009 1.000000 0.928009 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.9_op1.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.000000 0.000000 0.250000 0.250000 0.250000 0.250000 0.500000 0.500000 0.750000 0.750000 0.750000 1.000000 1.000000 
1.0000000000 0.312500 0.150000 0.392857 0.388889 0.354167 0.354167 0.472222 0.477273 0.480769 0.545455 0.545455 0.500000 0.625000 0.666667 
2.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
3.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
4.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
5.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
6.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
7.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
8.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
9.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
10.0000000000 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 0.447530 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.9_op2.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.000000 0.250000 1.000000 0.000000 0.500000 0.500000 1.000000 0.250000 0.500000 0.250000 0.750000 1.000000 0.000000 1.000000 
1.0000000000 0.281250 0.250000 0.750000 0.250000 0.500000 0.500000 0.722222 0.431818 0.519231 0.431818 0.613636 0.675000 0.291667 0.750000 
2.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
3.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
4.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
5.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
6.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
7.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
8.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
9.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
10.0000000000 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 0.497617 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_ep0.9_op3.txt <==
_0 _1 _2 _3 _4 _5 _6 _7 _8 _9 _10 _11 _12 _13 _14 
0.0000000000 0.500000 0.250000 1.000000 1.000000 0.750000 0.750000 0.750000 1.000000 1.000000 0.750000 1.000000 1.000000 1.000000 0.750000 
1.0000000000 0.750000 0.650000 0.892857 0.777778 0.812500 0.812500 0.888889 0.863636 0.865385 0.863636 0.886364 0.875000 0.958333 0.875000 
2.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
3.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
4.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
5.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
6.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
7.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
8.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
9.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
10.0000000000 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 0.840848 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> pictures/dis_group.txt <==
a_1 a_2 a_3 
0.010000 50.000000 50.000000 
0.030000 50.000000 50.000000 
0.050000 50.000000 50.000000 
0.070000 48.000000 50.000000 
0.090000 46.000000 50.000000 
0.110000 45.000000 50.000000 
0.130000 38.000000 50.000000 
0.150000 34.000000 48.000000 
0.170000 30.000000 42.000000 
0.190000 25.000000 38.000000 
0.210000 20.000000 34.000000 
0.230000 14.000000 31.000000 
0.250000 12.000000 29.000000 
0.270000 8.000000 27.000000 
0.290000 6.000000 25.000000 
0.310000 5.000000 23.000000 
0.330000 5.000000 22.000000 
0.350000 4.000000 21.000000 
0.370000 2.000000 20.000000 
0.390000 1.000000 19.000000 
0.410000 1.000000 18.000000 
0.430000 1.000000 17.000000 
0.450000 1.000000 16.000000 
0.470000 1.000000 16.000000 
0.490000 1.000000 15.000000 
0.510000 1.000000 14.000000 
0.530000 1.000000 14.000000 
0.550000 1.000000 13.000000 
0.570000 1.000000 13.000000 
0.590000 1.000000 12.000000 
0.610000 1.000000 12.000000 
0.630000 1.000000 12.000000 
0.650000 1.000000 11.000000 
0.670000 1.000000 11.000000 
0.690000 1.000000 11.000000 
0.710000 1.000000 10.000000 
0.730000 1.000000 10.000000 
0.750000 1.000000 10.000000 
0.770000 1.000000 10.000000 
0.790000 1.000000 9.000000 
0.810000 1.000000 9.000000 
0.830000 1.000000 9.000000 
0.850000 1.000000 9.000000 
0.870000 1.000000 9.000000 
0.890000 1.000000 8.000000 
0.910000 1.000000 8.000000 
0.930000 1.000000 8.000000 
0.950000 1.000000 8.000000 
0.970000 1.000000 8.000000 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> pictures/dist_group1.txt <==
_1 _2 _3 
0.010000 1.000000 2.000000 
0.030000 1.000000 2.000000 
0.050000 1.000000 2.000000 
0.070000 1.000000 2.000000 
0.090000 1.000000 2.000000 
0.110000 1.000000 2.000000 
0.130000 1.000000 2.000000 
0.150000 1.000000 2.000000 
0.170000 1.000000 2.000000 
0.190000 1.000000 2.000000 
0.210000 1.000000 2.000000 
0.230000 1.000000 2.000000 
0.250000 1.000000 2.000000 
0.270000 1.000000 2.000000 
0.290000 1.000000 2.000000 
0.310000 1.000000 2.000000 
0.330000 1.000000 2.000000 
0.350000 1.000000 2.000000 
0.370000 1.000000 2.000000 
0.390000 1.000000 2.000000 
0.410000 1.000000 2.000000 
0.430000 1.000000 2.000000 
0.450000 1.000000 2.000000 
0.470000 1.000000 2.000000 
0.490000 1.000000 2.000000 
0.510000 1.000000 3.000000 
0.530000 1.000000 3.000000 
0.550000 1.000000 3.000000 
0.570000 1.000000 3.000000 
0.590000 1.000000 3.000000 
0.610000 1.000000 3.000000 
0.630000 1.000000 3.000000 
0.650000 1.000000 3.000000 
0.670000 1.000000 4.000000 
0.690000 1.000000 4.000000 
0.710000 1.000000 4.000000 
0.730000 1.000000 4.000000 
0.750000 1.000000 5.000000 
0.770000 1.000000 5.000000 
0.790000 1.000000 5.000000 
0.810000 1.000000 6.000000 
0.830000 1.000000 6.000000 
0.850000 1.000000 7.000000 
0.870000 1.000000 8.000000 
0.890000 1.000000 10.000000 
0.910000 1.000000 12.000000 
0.930000 1.000000 15.000000 
0.950000 3.000000 21.000000 
0.970000 20.000000 34.000000 
0.971000 22.000000 35.000000 
0.972000 23.000000 36.000000 
0.973000 25.000000 38.000000 
0.974000 28.000000 39.000000 
0.975000 29.000000 40.000000 
0.976000 30.000000 42.000000 
0.977000 33.000000 44.000000 
0.978000 34.000000 46.000000 
0.979000 35.000000 48.000000 
0.980000 37.000000 50.000000 
0.981000 38.000000 50.000000 
0.982000 38.000000 50.000000 
0.983000 42.000000 50.000000 
0.984000 45.000000 50.000000 
0.985000 45.000000 50.000000 
0.986000 46.000000 50.000000 
0.987000 46.000000 50.000000 
0.988000 47.000000 50.000000 
0.989000 48.000000 50.000000 
0.990000 48.000000 50.000000 
0.991000 49.000000 50.000000 
0.992000 50.000000 50.000000 
0.993000 50.000000 50.000000 
0.994000 50.000000 50.000000 
0.995000 50.000000 50.000000 
0.996000 50.000000 50.000000 
0.997000 50.000000 50.000000 
0.998000 50.000000 50.000000 
0.999000 50.000000 50.000000 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> pictures/xc.txt <==
xc_1 xc_2 xc_3 k_set_xc 
0.8147236864 0.9057919371 0.1269868163 0.0000000000 
0.8147236864 0.9057919371 0.1269868163 21.0000000000 
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        

